Finite Element Models for Magnetic Shields Made of Stacked Superconducting Tape Annuli

Stacks of high-temperature superconducting tape annuli can be used as magnetic shields operating efficiently for both axial and transverse fields. However, due to their layered geometry and hybrid electrical and magnetic properties, implementing models of such structures is not straightforward. In this work, we propose two different modelling approaches with the finite element method: layered and homogenized. We compare their accuracy and numerical efficiency for three different formulations (h-phi, h-phi-b, and a-j), in both axial (2D-axisymmetric) and transverse (3D) configurations. We show that both approaches lead to comparable performance in the axial case, but that the homogenized model is considerably harder to use in the transverse case.

==> data_stackedTapes/SF_293K_sampleA_axial.txt <==
b SF
4.94733 2.30312
5.4488 2.31632
5.9468 2.31578
6.44744 2.27751
6.94747 2.27618
7.45279 2.26783
7.94846 2.24289
8.45621 2.23998
8.9455 2.24112
9.45223 2.22749
9.95549 2.20447
10.4534 2.22037
10.9556 2.18709
11.4528 2.20348
11.9606 2.18924
12.4574 2.18419
12.961 2.19515
13.4502 2.17964
13.9656 2.19905
14.4615 2.1705
14.9645 2.16982
15.4625 2.17054
15.9541 2.18451
16.4621 2.1705
16.9633 2.16876
17.46 2.16924
17.962 2.16564
18.4617 2.16308
18.9591 2.16764
19.4602 2.15255
19.9653 2.16133
20.471 2.1505
20.9701 2.14881
21.463 2.14493
21.9747 2.15197
22.4679 2.14535
22.9683 2.14695
23.4816 2.14291
23.971 2.14488
24.4717 2.1419
24.9664 2.14409
25.4732 2.14226
25.9735 2.14177
26.4773 2.14622
26.9701 2.12749
27.4745 2.13866
27.9781 2.13799
28.4808 2.12613
28.9779 2.12852
29.4858 2.13519
29.9822 2.13357
30.4865 2.13088
30.9866 2.12442
31.4868 2.13
31.9832 2.12657
32.4875 2.12501
32.989 2.12614
33.4849 2.12218
33.978 2.11324
34.488 2.11798
34.9869 2.11696
35.4922 2.1184
35.9888 2.11461
36.4879 2.11265
36.9942 2.11099
37.49 2.11161
37.9969 2.11441
38.4927 2.10692
38.9947 2.10496
39.4989 2.10391
39.9881 2.09321
40.4945 2.09531
40.9934 2.09347
41.4974 2.08735
41.984 2.08079
42.4992 2.07881
42.9986 2.06899
43.4897 2.0615
43.9959 2.06048
44.4989 2.0468
44.9972 2.04032
45.4926 2.02986
45.9941 2.01822
46.4954 2.00898
46.9949 2.00334
47.489 1.9927
48.0086 1.97746
48.4892 1.96778
49.0026 1.95736
49.4972 1.94842
50.0004 1.93633
50.5034 1.92379
50.9982 1.91343
51.5025 1.90079
52.0038 1.89089
52.4982 1.87966
53.0005 1.87009
53.5071 1.85748
54.0033 1.84805
54.4982 1.83898
55.001 1.82866
55.4998 1.81703
55.995 1.80845
56.5057 1.798
57.0027 1.78792
57.5036 1.78041
57.9998 1.76791
58.5043 1.7611
59.0035 1.7502
59.504 1.7405
60.0035 1.73165
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN


==> data_stackedTapes/SF_293K_sampleA_transverse.txt <==
b SF
2.44745 29.3491
2.94863 26.2231
3.45111 26.0875
3.95195 20.9375
4.45239 19.4093
4.95822 17.0366
5.45876 16.3068
5.94679 15.0566
6.45366 13.4354
6.95633 13.7254
7.45905 12.0745
7.94992 10.9994
8.45086 10.3596
8.955 9.95541
9.45985 9.19959
9.96143 8.58764
10.4608 8.24774
10.9562 7.79088
11.4523 7.44826
11.9609 6.92767
12.4686 6.5738
12.9699 6.23254
13.4721 5.80845
13.9688 5.48065
14.4703 5.16618
14.9754 4.78053
15.4732 4.40501
15.9726 4.13329
16.4648 3.81681
16.9807 3.55915
17.4736 3.32089
17.9711 3.0775
18.4675 2.91099
18.9742 2.7535
19.4829 2.61499
19.9706 2.48867
20.4752 2.37898
20.9859 2.28817
21.4746 2.19445
21.9829 2.11897
22.4864 2.04558
22.9787 1.98485
23.4895 1.92574
23.9889 1.87028
24.4793 1.82042
24.9828 1.77763
25.4763 1.73457
25.9877 1.69904
26.49 1.65928
26.9767 1.62603
27.4849 1.59664
27.9876 1.56842
28.4847 1.53974
29.001 1.51469
29.4861 1.49028
29.993 1.46763
30.4955 1.44581
30.991 1.42609
31.5006 1.40832
31.9905 1.39086
32.4781 1.37256
32.9895 1.35547
33.4839 1.34171
33.978 1.32637
34.4973 1.31397
35.0039 1.2997
35.4918 1.28784
35.9959 1.2751
36.4984 1.26503
36.9879 1.25287
37.4908 1.24322
37.996 1.23335
38.4983 1.22345
38.9853 1.21358
39.4985 1.20537
39.9985 1.19702
40.5046 1.18934
40.9967 1.18116
41.5087 1.1743
42.0093 1.16647
42.5157 1.15948
43.0018 1.15294
43.5024 1.1466
44.015 1.13994
44.5086 1.13346
44.9998 1.12787
45.5053 1.12276
46.0045 1.11669
46.4975 1.11158
46.9924 1.10677
47.4964 1.10065
48.0052 1.09691
48.498 1.09252
49.0031 1.08776
49.5062 1.0837
50.0009 1.07992
50.5019 1.07534
51.0107 1.07192
51.5013 1.06752
52.0029 1.06419
52.5047 1.05984
53.0043 1.05736
53.5213 1.05393
54.0131 1.0505
54.5062 1.04769
55.0017 1.04375
55.5067 1.04151
56.0137 1.03877
56.5005 1.03541
56.9997 1.03315
57.4992 1.03071
58.0128 1.0282
58.5074 1.02609
59.0121 1.0231
59.4985 1.02096
60.0061 1.01853


==> data_stackedTapes/SF_293K_sampleB_axial.txt <==
b SF
4.59524 1.54155
6.06857 1.54258
7.54029 1.55509
9.014 1.55031
10.4878 1.55245
11.9593 1.55355
13.4351 1.55183
14.9082 1.55618
16.3812 1.55426
17.8572 1.55576
19.3284 1.55395
20.8002 1.55556
22.2749 1.55535
23.7465 1.55589
25.2193 1.55667
26.6862 1.55661
28.1641 1.55657
29.636 1.55512
31.1095 1.55496
32.5781 1.55468
34.0541 1.55309
35.5211 1.55495
36.9877 1.55472
38.46 1.55428
39.931 1.55408
41.4078 1.5526
42.8793 1.55198
44.3462 1.55342
45.8195 1.5513
47.2897 1.55091
48.7632 1.54846
50.2358 1.54718
51.7089 1.54565
53.1806 1.54269
54.6524 1.54018
56.1149 1.53644
57.582 1.53063
59.0545 1.52385


==> data_stackedTapes/SF_293K_sampleB_transverse.txt <==
b SF
4.59465 7.40167
6.06795 6.17406
7.54279 5.34512
9.01622 4.55554
10.49 3.90789
11.9625 3.29233
13.4357 2.73643
14.9066 2.31487
16.3825 2.01136
17.8538 1.80421
19.3285 1.64783
20.7985 1.53169
22.2707 1.4416
23.7428 1.37052
25.2134 1.3123
26.6839 1.26331
28.1573 1.22277
29.6305 1.18863
31.101 1.1576
32.5697 1.13173
34.0438 1.10881
35.5117 1.08864
36.9791 1.07147
38.4525 1.05562
39.92 1.04251
41.3974 1.02873
42.8699 1.01712
44.3424 1.00756
45.812 0.997865
47.2802 0.990629
48.7564 0.983369
50.232 0.976377
51.6959 0.970481
53.1691 0.965542
54.6427 0.961108
56.1081 0.956152
57.5737 0.952458
59.043 0.949505


==> data_stackedTapes/SF_293K_sampleC_axial.txt <==
b SF
1.63333 1.23737
2.113 1.24747
2.59893 1.25314
3.07925 1.24816
3.57604 1.25291
4.07724 1.24701
4.55614 1.24875
5.03896 1.25125
5.53967 1.25336
6.03965 1.25468
6.53144 1.25685
7.01793 1.25915
7.51622 1.25382
8.00437 1.25845
8.48533 1.25123
8.98249 1.26156
9.4746 1.26109
9.9665 1.25691
10.4601 1.26369
10.9351 1.25695
11.4454 1.26098
11.9428 1.25964
12.4109 1.25833
12.9234 1.2629
13.4027 1.26004
13.9081 1.26375
14.3792 1.25879
14.881 1.2618
15.3618 1.26056
15.8835 1.26248
16.315 1.25875
16.8717 1.26257
17.3344 1.25982
17.816 1.26107
18.3129 1.2646
18.8186 1.26448
19.2955 1.26102
19.7664 1.2579
20.2569 1.26014
20.7765 1.26453
21.3034 1.2655
21.7496 1.26576
22.2464 1.26624
22.7375 1.26115
23.2643 1.26758
23.7232 1.26251
24.1803 1.26301
24.7481 1.26283
25.1234 1.25946
25.6248 1.25797
26.1348 1.2586
26.6543 1.26351
27.1807 1.26292
27.6442 1.26316
28.154 1.26469
28.6584 1.26398
29.0093 1.25743
29.6107 1.26178
30.1446 1.26646
30.5228 1.25798
31.1146 1.26472
31.5295 1.25956
32.0863 1.26363
32.5417 1.26157
32.982 1.25969
33.6412 1.26924
33.9386 1.25836
34.5291 1.26264
35.0497 1.26427
35.4978 1.26293
35.9325 1.26205
36.4335 1.26117
36.875 1.25878
37.4879 1.26434
38.0026 1.26561
38.4271 1.26277
38.9714 1.26528
39.4271 1.26315
39.8647 1.26109
40.3815 1.26276
40.832 1.26156
41.4121 1.26296
41.868 1.26334
42.3585 1.26311
42.8307 1.26233
43.3588 1.2637
43.7957 1.26174
44.3929 1.26463
44.7667 1.26023
45.3263 1.26292
45.8157 1.26237
46.2608 1.26136
46.7637 1.26213
47.278 1.26205
47.8258 1.26326
48.299 1.26284
48.7393 1.26166
49.1958 1.26095
49.781 1.26382
50.1868 1.26022
50.6895 1.26038
51.1991 1.26136
51.6669 1.2602
52.106 1.25861
52.6762 1.26154
53.1653 1.26161
53.6543 1.26158
54.1127 1.26003
54.564 1.25842
55.0942 1.26013
55.6328 1.26087
56.1071 1.26003
56.5445 1.25891
57.0756 1.2596
57.5105 1.25852
57.9992 1.25824
58.5411 1.25969
59.0425 1.25926
59.5679 1.26001
60.0096 1.25813


==> data_stackedTapes/SF_293K_sampleC_transverse.txt <==
b SF
1.04818 8.21425
1.5331 7.24836
2.03474 7.03339
2.53687 5.92964
3.02187 5.27657
3.50545 4.96843
3.97927 4.55402
4.48494 4.18894
4.96966 3.90257
5.46638 3.6189
5.96418 3.45428
6.44635 3.23775
6.92752 3.03334
7.4382 2.86739
7.92001 2.68753
8.41911 2.53643
8.9098 2.40627
9.38236 2.24473
9.89054 2.13384
10.3697 2.02405
10.8523 1.92357
11.3641 1.84338
11.8472 1.76629
12.3304 1.69622
12.8253 1.63842
13.333 1.58972
13.8067 1.54048
14.3029 1.50038
14.8088 1.46443
15.3049 1.43378
15.7803 1.39628
16.2839 1.37416
16.7765 1.34444
17.2608 1.31747
17.7356 1.29629
18.2413 1.27932
18.722 1.25822
19.2212 1.24371
19.7001 1.22543
20.1853 1.21011
20.6905 1.19815
21.2112 1.18426
21.6824 1.17339
22.1712 1.16249
22.6438 1.15118
23.1511 1.14252
23.6307 1.13058
24.1297 1.12256
24.6456 1.11552
25.065 1.10443
25.5896 1.09878
26.0809 1.09238
26.5617 1.08581
27.0324 1.07799
27.5579 1.07354
28.0452 1.06748
28.55 1.06299
29.0298 1.05681
29.5409 1.05221
30.0411 1.04845
30.5218 1.04307
31.0057 1.03887
31.4896 1.03427
31.9444 1.02924
32.4515 1.02575
32.9378 1.02243
33.4145 1.01894
33.963 1.01647
34.4556 1.01354
34.9472 1.01061
35.4402 1.00726
35.89 1.00346
36.4241 1.00171
36.8748 0.998825
37.372 0.996992
37.8963 0.995771
38.318 0.991437
38.8325 0.990005
39.308 0.986657
39.8282 0.985787
40.3222 0.985042
40.7914 0.982394
41.281 0.980151
41.7988 0.979817
42.2555 0.97749
42.7754 0.977594
43.2725 0.976063
43.7539 0.974644
44.2143 0.972577
44.7415 0.972364
45.2212 0.971925
45.682 0.969729
46.187 0.969548
46.713 0.970194
47.1712 0.968137
47.67 0.967227
48.1387 0.966071
48.6316 0.965185
49.1621 0.965257
49.6341 0.96492
50.136 0.964111
50.6272 0.963762
51.1007 0.963339
51.5919 0.962723
52.0581 0.961723
52.533 0.960254
53.0268 0.96069
53.5448 0.960767
54.0504 0.959826
54.5097 0.958985
55.0144 0.958648
55.5015 0.959236
56.0131 0.958715
56.482 0.958538
56.9375 0.957266
57.471 0.957558
57.9742 0.95722
58.471 0.957153
58.9154 0.956008
59.4315 0.956437
59.939 0.956653


==> data_stackedTapes/SF_77K_sampleA_axial.txt <==
b SF
3.43248 42.7693
3.93023 42.1801
4.43468 41.7928
4.93136 41.4382
5.42633 41.235
5.93587 41.3512
6.43416 41.5909
6.93975 42.0204
7.44036 42.5226
7.94152 43.039
8.44333 43.4501
8.93818 43.6626
9.43567 43.7141
9.9415 43.6601
10.4403 43.4956
10.9379 43.3252
11.4462 43.2628
11.9494 43.2832
12.4471 43.3548
12.9474 43.4638
13.451 43.5703
13.95 43.5755
14.4551 43.4757
14.9451 43.2341
15.4553 42.9906
15.9454 42.6686
16.4443 42.416
16.9484 42.2621
17.4502 42.1922
17.9465 42.2043
18.4565 42.3435
18.9545 42.5185
19.4502 42.7273
19.9514 42.9787
20.4589 43.253
20.9583 43.4917
21.4626 43.7175
21.963 43.9084
22.4623 44.0518
22.9577 44.1263
23.464 44.1678
23.9625 44.1411
24.453 44.0506
24.9536 43.9505
25.4588 43.8629
25.9631 43.7933
26.4639 43.749
26.9603 43.7329
27.4589 43.7502
27.9598 43.7804
28.4645 43.8034
28.9587 43.7837
29.4681 43.7542
29.9645 43.6645
30.4639 43.5431
30.9563 43.3965
31.4586 43.2602
31.9612 43.1266
32.4572 43.0056
32.961 42.9298
33.465 42.8827
33.9698 42.8644
34.4612 42.8638
34.9639 42.9031
35.4592 42.9452
35.9713 43.0215
36.4588 43.0797
36.9717 43.1646
37.4665 43.2179
37.9698 43.2758
38.4747 43.3251
38.972 43.3548
39.4716 43.3843
39.9691 43.4144
40.4708 43.4415
40.9704 43.4507
41.4676 43.4314
41.9634 43.3714
42.4772 43.2834
42.9789 43.1465
43.4784 42.9898
43.9695 42.8302
44.4664 42.7094
44.9702 42.6493
45.4733 42.6489
45.9695 42.6976
46.4806 42.8025
46.975 42.9091
47.47 43.0085
47.9758 43.0919
48.4756 43.1317
48.9732 43.1252
49.477 43.0891
49.9768 43.0207
50.473 42.9297
50.9731 42.8335
51.482 42.7412
51.9742 42.63
52.4786 42.5306
52.9791 42.4314
53.4821 42.3324
53.9854 42.2377
54.4772 42.1432
54.9801 42.0616
55.4766 41.98
55.9705 41.911
56.4798 41.867
56.9757 41.8267
57.4796 41.818
57.9759 41.8395
58.4788 41.9063
58.9804 42.0277
59.483 42.2229
59.9823 42.4934


==> data_stackedTapes/SF_77K_sampleA_axial_highField.txt <==
b SF
13.8209 72.122
14.5303 70.8102
15.3089 69.4309
16.3963 68.1456
17.5384 67.0237
18.5884 66.0865
19.388 65.3311
20.2823 64.7411
21.5247 64.2913
22.8646 63.9534
23.9671 63.7019
25.1673 63.5171
26.3847 63.3781
27.5023 63.2653
28.5874 63.1626
29.8601 63.0549
31.1653 62.9255
32.3959 62.7627
33.6461 62.5622
34.6571 62.3256
35.5469 62.0605
36.5284 61.7794
37.8842 61.4941
39.2585 61.2122
40.4129 60.9393
41.3131 60.6793
42.1369 60.4357
43.0957 60.2125
44.0844 60.014
44.9788 59.8419
45.9117 59.6955
46.9499 59.5735
48.0457 59.4735
48.7864 59.3909
49.4885 59.3207
50.7937 59.2555
52.3637 59.1839
53.6092 59.0931
54.5921 58.9741
55.7141 58.8237
56.9618 58.6457
58.0712 58.4504
59.1668 58.2512
60.5522 58.0597
62.3994 57.8812
64.3044 57.7138
65.9356 57.5507
67.7318 57.3829
69.4836 57.202
71.1582 57.0044
72.666 56.7924
73.8913 56.5737
74.9609 56.3589
76.0416 56.1586
77.2538 55.9806
78.5602 55.8279
80.0315 55.6976
81.045 55.5813
82.095 55.4687
83.4438 55.3507
84.8227 55.2207
85.4967 55.0763
85.9395 54.9209
86.6589 54.7604
87.4537 54.6005
88.2668 54.4454
89.0497 54.2972
89.851 54.155
90.7352 54.0166
91.5638 53.8803
92.4528 53.7464
93.551 53.6166
94.566 53.4924
95.6493 53.3755
97.2686 53.2656
99.0392 53.1599
100.552 53.0531
102.048 52.9399
103.714 52.8161
105.701 52.6804
107.326 52.5351
108.544 52.3856
109.504 52.2384
110.957 52.0974
112.748 51.9623
114.532 51.8286
116.304 51.69
117.637 51.5404
118.323 51.3777
119.066 51.206
119.897 51.0323
120.498 50.8646
121.337 50.7096
122.423 50.5699
123.445 50.444
124.352 50.3281
125.104 50.2188
125.982 50.1133
126.752 50.0107
127.575 49.9115
128.667 49.8162
129.727 49.7248
130.798 49.6358
131.983 49.5478
133.075 49.4587
134.304 49.3664
135.309 49.2691
136.533 49.1659
137.738 49.0566
138.771 48.9423
139.708 48.8258
140.712 48.7118
141.652 48.605
142.332 48.5089
143.358 48.4254
145.075 48.3533
147.07 48.289
148.385 48.227
149.399 48.1619
150.592 48.0891
152.547 48.0053
154.248 47.9083
155.488 47.7978
156.454 47.6748
157.311 47.5413
158.546 47.4013
159.726 47.26
160.403 47.1227
160.94 46.9951
161.641 46.8809
162.534 46.7817
163.857 46.6969
165.256 46.6235
166.259 46.5572
167.076 46.494
168.32 46.4308
169.549 46.3656
170.586 46.2981
171.822 46.229
172.831 46.1589
173.768 46.088
175.046 46.0162
176.623 45.9427
177.999 45.8662
179.165 45.7861
180.152 45.7018
181.159 45.6125
182.4 45.5176
184.03 45.417
185.351 45.3102
185.885 45.1975
186.516 45.0811
187.465 44.9642
188.251 44.8505
188.896 44.7439
189.615 44.6479
190.585 44.564
191.685 44.4915
192.671 44.4284
193.924 44.3708
195.262 44.3141
196.761 44.2541
198.003 44.1877
199.318 44.1142
200.43 44.0341
201.302 43.9493
202.159 43.8615
203.456 43.7713
205.111 43.6775
206.661 43.5785
207.869 43.473
208.549 43.361
208.951 43.2438
209.901 43.1244
211.489 43.006
212.986 42.891
213.869 42.7804
214.78 42.674
215.921 42.57
217.446 42.4648
219.028 42.3551
220.566 42.2377
221.602 42.1108
222.197 41.9747
222.68 41.8316
223.482 41.6852
224.415 41.5393
225.387 41.3974
226.249 41.2622
227.214 41.1354
228.382 41.0177
229.56 40.9087
230.873 40.8063
232.686 40.7069
234.854 40.6052
237.101 40.4958
239.209 40.3748
240.64 40.2408
241.466 40.0958
242.292 39.9445
243.645 39.7929
245.053 39.6462
246.295 39.5077
247.628 39.3784
249.032 39.2565
250.449 39.1386
251.863 39.0212
253.461 38.9015
254.7 38.7781
255.257 38.6514
255.981 38.5235
256.941 38.3977
257.768 38.2769
258.697 38.1637
259.632 38.0589
260.784 37.9618
262.367 37.8703
263.765 37.7813
264.978 37.6918
266.24 37.5995
267.707 37.5036
268.883 37.4039
269.437 37.3014
270.439 37.1971
271.701 37.0921
273.115 36.9868
274.173 36.8819
274.973 36.7782
275.635 36.6767
276.206 36.5781
277.217 36.4831
278.511 36.3916
279.939 36.3031
280.938 36.2168
281.467 36.132
282.115 36.0484
283.188 35.9661
284.444 35.8848
285.508 35.8041
286.468 35.7233
287.377 35.6415
288.329 35.558
289.131 35.4728
289.996 35.3866
290.933 35.3008
291.733 35.2173
292.543 35.1378
293.316 35.0637
294.444 34.9947
296.036 34.9296
297.787 34.8656
299.381 34.7998
300.879 34.7297
302.087 34.6537
302.953 34.5719
303.824 34.4853
305.051 34.3957
306.355 34.3046
307.468 34.2132
308.341 34.1223
309.425 34.0324
310.487 33.9437
311.344 33.8566
312.424 33.7713
313.445 33.6876
314.507 33.6052
316.003 33.5237
317.133 33.4429
317.854 33.3627
318.706 33.2831
319.768 33.2045
321.164 33.1265
322.432 33.0488
323.685 32.9711
325.209 32.893
326.039 32.8145
326.676 32.7354
328.114 32.6559
329.962 32.5756
331.602 32.4939
332.761 32.4104
333.877 32.3251
335.097 32.2378
336.329 32.1491
337.47 32.0588
338.846 31.9665
340.468 31.871
342.071 31.771
343.012 31.6653
343.526 31.5537
344.47 31.4371
345.377 31.3171
346.183 31.196
346.908 31.0764
347.68 30.9603
348.528 30.8487
349.628 30.7425
350.875 30.6417
351.793 30.5461
352.588 30.4553
353.398 30.3691
354.418 30.2872
355.569 30.209
357.004 30.1339
358.388 30.0609
359.11 29.989
360.154 29.9181
361.562 29.8481
362.457 29.7792
362.834 29.7119
363.699 29.6466
365.236 29.5832
366.527 29.521
367.647 29.4596
368.651 29.3985
369.308 29.3371
370.023 29.2744
371.357 29.2096
373.154 29.1412
374.647 29.0678
375.436 28.9882
375.925 28.9021
376.708 28.8098
378.055 28.7126
379.365 28.6126
380.142 28.5119
380.544 28.4131
381.082 28.3185
381.792 28.23
382.407 28.1492
383.228 28.0768
383.873 28.0129
384.475 27.9568
385.315 27.9072
386.383 27.8624
387.674 27.8202
388.834 27.7785
389.913 27.7355
390.997 27.6904
391.877 27.6427
392.317 27.5931
392.884 27.5426
393.756 27.4924
394.798 27.4433
395.831 27.3962
396.799 27.351
397.708 27.3076
398.543 27.2652
399.573 27.2228
401.113 27.1794
402.434 27.1339
403.574 27.0856
404.198 27.0345
404.344 26.9814
404.851 26.9273
405.805 26.8736
406.725 26.8213
407.544 26.7711
408.319 26.7235
408.905 26.6785
409.625 26.6361
410.955 26.5959
412.443 26.5572
413.687 26.519
414.554 26.48
415.875 26.4389
417.73 26.395
418.99 26.3478
419.269 26.2978
419.883 26.2459
421.017 26.193
422.204 26.14
423.269 26.0878
424.262 26.0366
425.268 25.9865
426.389 25.9372
427.251 25.8883
428.427 25.8392
429.76 25.7892
431.011 25.7378
431.969 25.6846
432.567 25.6296
433.071 25.5733
433.887 25.5165
434.917 25.4602
435.515 25.4054
435.942 25.3529
436.801 25.3031
438.219 25.2564
439.262 25.2125
439.846 25.1707
441.058 25.1301
443.078 25.0895
444.58 25.0476
445.5 25.0034
446.345 24.9565
447.286 24.9071
448.467 24.8557
449.279 24.8037
450.021 24.7522
450.907 24.702
452.165 24.6539
453.665 24.6076
454.962 24.5624
456.126 24.517
457.726 24.47
459.559 24.4201
460.833 24.3666
461.254 24.3097
461.62 24.2503
462.603 24.1897
463.436 24.1296
464.241 24.0713
465.217 24.0157
466.383 23.9633
467.387 23.9136
468.234 23.866
469.525 23.8193
471.246 23.7722
472.754 23.7236
473.723 23.673
474.359 23.621
475.155 23.5688
475.732 23.5176
476.509 23.4689
478.097 23.423
480.244 23.3793
482.176 23.3361
483.925 23.2914
485.448 23.2432
486.619 23.1903
487.742 23.1327
488.662 23.0712
489.088 23.0074
489.454 22.9432
490.222 22.8802
491.091 22.8198
492.201 22.7625
493.099 22.7085
493.852 22.6573
495.048 22.6081
496.571 22.5599
497.928 22.5116
499.108 22.4624
500.251 22.4119
501.187 22.3602
502.054 22.308
502.893 22.2563
503.827 22.2059
504.994 22.1572
506.536 22.1098
508.29 22.0629
510.058 22.0152
511.526 21.9656
512.724 21.9133
513.415 21.8584
514.17 21.8015
515.292 21.7435
516.269 21.6856
517.154 21.6287
518.242 21.5735
519.602 21.5201
520.85 21.4682
521.844 21.4173
523.244 21.3664
525.16 21.3147
526.831 21.2614
527.79 21.2062
528.283 21.1492
529.025 21.0911
530.178 21.0325
531.285 20.9743
532.415 20.9171
533.608 20.8614
534.68 20.807
535.551 20.7534
537.149 20.7002
539.131 20.6464
540.454 20.5911
541.41 20.5338
542.557 20.4742
543.082 20.4126
543.745 20.3496
544.477 20.2861
544.896 20.223
545.476 20.161
546.248 20.1005
547.007 20.042
547.515 19.9855
548.102 19.9311
548.994 19.8788
550.031 19.8282
550.901 19.7789
551.917 19.7304
553.45 19.6821
554.777 19.6331
555.511 19.583
556.521 19.5316
558.04 19.4791
558.87 19.4257
559.375 19.3721
560.641 19.3184
562.234 19.2645
563.424 19.2099
564.909 19.1538
566.751 19.0955
567.915 19.0343
568.411 18.9705
568.904 18.9048
569.419 18.8381
570.148 18.7717
571.026 18.7063
572.294 18.6424
573.706 18.5798
574.693 18.518
575.822 18.4564
577.088 18.3944
578.166 18.3317
579.259 18.2682
580.319 18.2039
581.48 18.1391
582.561 18.0739
583.395 18.0087
584.39 17.9433
585.679 17.8776
587.446 17.8112
588.869 17.7436
589.787 17.6747
590.395 17.6044
590.846 17.5331
591.742 17.4613
592.866 17.3896
593.524 17.3185
594.075 17.2484
594.705 17.1796
595.639 17.1124
596.478 17.0467
596.933 16.9828
597.648 16.9205
598.949 16.8595
600.116 16.7995
601.238 16.7402
602.005 16.6812
602.743 16.6223
603.883 16.5635
605.091 16.505
605.974 16.4468
606.813 16.3891
607.907 16.3319
609.075 16.275
610.244 16.2181
611.866 16.1606
613.12 16.102
613.911 16.0421
614.662 15.9809
615.475 15.9187
616.102 15.8559
616.582 15.7934
617.311 15.7315
618.369 15.6707
619.365 15.611
620.205 15.5523
621.346 15.4942
622.691 15.4364
623.512 15.3784
624.267 15.3202
625.225 15.2615
626.317 15.2027
627.338 15.1439
627.807 15.0856
628.406 15.0282
629.513 14.9717
630.748 14.916
632.515 14.8606
633.905 14.805
634.91 14.7485
635.992 14.6907
636.891 14.6316
637.536 14.5716
637.972 14.5112
638.747 14.451
639.407 14.3916
640.462 14.3335
641.499 14.2767
642.393 14.2209
643.622 14.1659
644.752 14.1111
645.969 14.0563
647.063 14.0011
647.998 13.9456
648.594 13.89
649.206 13.8344
650.167 13.7793
651.581 13.7245
652.721 13.6701
653.817 13.6158
654.895 13.5614
655.956 13.5065
656.754 13.4512
657.589 13.3954
658.583 13.3395
659.284 13.2836
660.036 13.228
660.975 13.1729
662.203 13.1185
663.195 13.0648
664.107 13.0116
665.303 12.9587
666.765 12.9058
668.02 12.8525
669.026 12.7988
670.154 12.7441
670.969 12.6892
671.683 12.6328


==> data_stackedTapes/SF_77K_sampleA_transverse.txt <==
b SF
3.44738 21.8237
3.95272 18.6362
4.45174 18.0239
4.95413 17.6267
5.45549 21.2911
5.96135 18.7907
6.45711 18.7246
6.95604 20.2629
7.45641 18.6775
7.96012 19.2383
8.45791 19.6677
8.95841 18.8952
9.46588 19.7948
9.96413 18.7299
10.4623 18.4749
10.9644 18.6139
11.4577 17.3302
11.9694 17.6809
12.4713 17.2741
12.9684 17.1931
13.4696 16.2002
13.9729 15.8464
14.4687 15.5723
14.969 14.7996
15.469 14.8475
15.9748 14.2437
16.4693 14.3658
16.967 13.468
17.4644 12.6693
17.9686 12.6729
18.4663 12.0586
18.9717 11.5391
19.4662 11.0049
19.9775 10.6554
20.4753 10.2962
20.9725 9.72473
21.4717 9.41468
21.9752 8.88054
22.4774 8.47607
22.9751 8.13549
23.4815 7.68662
23.9794 7.3262
24.4735 6.87326
24.9723 6.52821
25.4846 6.18169
25.9785 5.80176
26.4755 5.51955
26.9806 5.24674
27.4829 5.00005
27.9887 4.76578
28.4886 4.56196
28.9794 4.37657
29.487 4.18463
29.9896 4.03744
30.4873 3.89089
30.982 3.74905
31.483 3.62608
31.9867 3.51814
32.4788 3.41278
32.9841 3.32363
33.4825 3.22715
33.9781 3.14918
34.4796 3.05922
34.9801 2.97675
35.4844 2.91778
35.982 2.8511
36.4792 2.78957
36.9901 2.73132
37.4854 2.68023
37.9886 2.62585
38.4879 2.57843
38.9933 2.53286
39.4897 2.48608
39.9792 2.44677
40.4903 2.40881
40.9787 2.36814
41.4947 2.33414
41.9872 2.29748
42.4962 2.26484
42.9953 2.23239
43.4967 2.20233
43.9912 2.17382
44.4967 2.14633
44.9972 2.12076
45.4912 2.09025
45.9983 2.07073
46.481 2.04539
46.9955 2.01994
47.4934 1.99955
47.9937 1.97789
48.4872 1.95755
48.9941 1.93844
49.4908 1.91785
49.9971 1.90059
50.4986 1.88214
51.001 1.86522
51.4947 1.84682
51.9954 1.83268
52.5043 1.81464
52.9993 1.80035
53.4948 1.78641
54.0016 1.77144
54.5065 1.75738
55.0042 1.74425
55.5034 1.72945
55.9975 1.71826
56.4993 1.70521
56.9997 1.69307
57.5096 1.6816
58.0026 1.67038
58.5 1.65747
59.0056 1.64692
59.5115 1.63735
60.0119 1.62604


==> data_stackedTapes/SF_77K_sampleB_axial.txt <==
b SF
9.99485 12.171
10.4834 12.4775
10.9733 12.2809
11.4627 12.2782
11.9541 12.5369
12.4464 12.821
12.9389 12.3793
13.4302 12.1125
13.922 12.1423
14.4116 11.9387
14.9032 12.3402
15.398 12.5604
15.8898 12.652
16.3814 12.6015
16.8677 12.5469
17.3598 12.3932
17.8554 12.5699
18.3466 12.3638
18.8374 12.5184
19.3283 12.3898
19.8177 12.412
20.3133 12.4067
20.8072 12.3643
21.2966 12.7168
21.7822 12.8036
22.2711 12.776
22.7656 12.769
23.2573 12.6737
23.7484 12.6893
24.2428 12.7022
24.7317 12.7429
25.2225 12.6386
25.713 12.7678
26.2024 13.0095
26.6966 12.841
27.184 12.7382
27.6777 12.8529
28.1689 12.6993
28.656 12.9543
29.144 12.969
29.6375 13.0891
30.1245 12.9714
30.6192 13.0511
31.1051 13.3446
31.5997 12.9675
32.0902 13.0801
32.5796 13.0603
33.0736 13.1048
33.5611 13.098
34.0515 13.1936
34.544 13.0964
35.0306 13.2048
35.523 13.2099
36.0123 13.156
36.5005 13.1205
36.9889 13.2671
37.4802 13.0756
37.9712 13.1623
38.4624 13.1458
38.9562 13.1229
39.4465 13.0758
39.9379 13.1592
40.4204 13.152
40.9128 13.161
41.4067 13.0622
41.9012 13.1662
42.386 13.0347
42.8813 13.0101
43.3649 13.074
43.8629 12.8834
44.3515 12.9713
44.8416 12.8276
45.3292 12.7845
45.8203 12.8446
46.3192 12.7657
46.8038 12.7367
47.289 12.796
47.7818 12.612
48.2794 12.4855
48.7641 12.6047
49.2603 12.5482
49.7456 12.5716
50.2338 12.6205
50.7247 12.599
51.2214 12.5106
51.7148 12.4875
52.204 12.424
52.6895 12.5084
53.1836 12.4446
53.6677 12.4555
54.1687 12.4843
54.6496 12.4224
55.148 12.4539
55.6308 12.4266
56.1253 12.4249
56.6102 12.3357
57.0956 12.3338
57.5869 12.4293
58.0798 12.3965
58.5654 12.4457
59.0593 12.3784
59.5478 12.3827
60.0357 12.4561
60.5291 12.4065


==> data_stackedTapes/SF_77K_sampleB_axial_highField.txt <==
b SF
81.6028 13.1321
83.3907 13.1728
84.8875 13.13
86.3984 13.1055
87.8421 13.0274
89.2998 13.0014
90.5744 12.9012
92.0753 12.903
93.3529 12.8143
94.8262 12.7782
96.1622 12.7294
97.2252 12.6606
98.8061 12.6653
100.144 12.646
101.355 12.5822
102.531 12.5651
103.801 12.5389
104.985 12.523
106.127 12.5044
107.099 12.4358
108.296 12.4577
109.581 12.4662
110.566 12.4128
112 12.3932
112.934 12.3554
114.216 12.3448
114.959 12.2824
115.986 12.2655
116.997 12.2442
117.868 12.2219
119.221 12.2358
119.967 12.1944
120.951 12.1579
121.919 12.1454
123.026 12.1295
123.854 12.0909
124.851 12.0511
126.015 12.0498
126.896 12.0099
127.718 12.0026
128.668 11.9542
129.464 11.9351
130.437 11.8865
131.484 11.8975
132.279 11.8798
133.176 11.8506
134.163 11.8492
135.099 11.8247
136.039 11.7992
137.004 11.7725
137.673 11.7247
138.391 11.6981
139.487 11.7314
140.229 11.7011
140.96 11.6786
141.839 11.6813
142.673 11.6538
143.57 11.6535
144.462 11.6426
145.377 11.6461
145.97 11.6082
146.841 11.5923
147.721 11.5845
148.41 11.5624
149.084 11.526
150.017 11.5298
150.808 11.5216
151.52 11.4917
152.344 11.4723
153.47 11.4741
154.278 11.4652
154.911 11.4256
155.519 11.408
156.478 11.389
157.382 11.3833
158.106 11.3597
159.067 11.3505
159.718 11.3315
160.63 11.3066
161.236 11.2798
161.987 11.2506
162.908 11.2588
163.736 11.2382
164.394 11.228
165.217 11.2047
165.956 11.1999
166.585 11.1726
167.662 11.168
168.372 11.1663
169.448 11.1519
170.118 11.1315
170.822 11.1073
171.419 11.0853
172.224 11.0707
173.057 11.0684
173.783 11.0662
174.389 11.0394
175.5 11.059
176.144 11.0224
176.907 11.0264
177.92 11.017
178.438 10.9817
179.09 10.9652
179.862 10.9501
180.629 10.9325
181.208 10.9161
182.022 10.8899
182.907 10.9042
183.466 10.8769
184.408 10.8635
185.244 10.8522
186.189 10.842
186.972 10.8104
187.816 10.8053
188.383 10.7732
189.122 10.7667
189.803 10.7596
190.56 10.7422
191.246 10.7345
192.002 10.7173
192.748 10.6902
193.803 10.6971
194.534 10.689
194.98 10.6686
195.744 10.6495
196.698 10.6479
197.357 10.6231
198.167 10.6047
198.735 10.593
199.54 10.5777
200.159 10.5696
200.883 10.5637
201.739 10.5404
202.405 10.5304
203.274 10.5224
204.076 10.5035
204.845 10.4955
205.557 10.4894
206.122 10.4686
206.791 10.4501
207.738 10.4342
208.716 10.4372
209.314 10.4148
210.113 10.4018
210.813 10.3945
211.607 10.3756
212.217 10.3641
212.888 10.3298
213.544 10.3224
214.037 10.2987
214.838 10.2983
215.882 10.2894
216.514 10.2808
217.16 10.2489
217.969 10.2412
218.759 10.2322
219.432 10.2255
220.244 10.2111
220.912 10.2024
221.476 10.1748
222.357 10.1578
223.019 10.1486
223.988 10.1545
224.533 10.129
225.24 10.1162
226.124 10.1115
226.924 10.1063
227.662 10.0918
228.35 10.0611
228.921 10.0523
229.607 10.0457
230.326 10.0297
231.17 10.0277
231.962 10.007
232.768 10.0025
233.439 9.98801
234.123 9.96709
234.771 9.95015
235.432 9.94052
236.374 9.93875
236.9 9.92385
237.565 9.89986
238.298 9.90078
239.008 9.87701
239.893 9.86973
240.598 9.8571
241.339 9.83734
242.209 9.82731
242.921 9.8132
243.413 9.79579
244.01 9.78086
244.571 9.76221
245.493 9.76351
246.14 9.75153
247.135 9.74573
247.827 9.73662
248.725 9.72736
249.384 9.71232
249.769 9.68879
250.551 9.67629
251.104 9.65713
251.927 9.65268
252.634 9.64211
253.315 9.62504
254.04 9.61379
254.77 9.60782
255.581 9.60168
256.297 9.59092
257.025 9.58009
257.644 9.56077
258.508 9.54644
259.277 9.5412
259.704 9.51927
260.553 9.50978
261.166 9.5043
262.115 9.49251
262.577 9.46889
263.434 9.46065
264.1 9.44647
264.965 9.44396
265.761 9.43802
266.232 9.41999
266.964 9.40812
267.556 9.38744
268.509 9.38925
269.078 9.37431
269.692 9.36025
270.671 9.35287
271.378 9.34476
272.122 9.34375
272.811 9.32814
273.531 9.3099
274.264 9.30522
274.705 9.28441
275.559 9.27863
276.183 9.25655
276.937 9.25356
277.655 9.24268
278.377 9.22906
279.005 9.2196
279.834 9.21372
280.407 9.18929
281.065 9.1778
281.74 9.16589
282.5 9.16111
283.251 9.15356
283.908 9.1384
284.738 9.12593
285.367 9.12086
286.045 9.10563
286.749 9.09692
287.387 9.08269
288.273 9.07916
288.954 9.06664
289.612 9.04941
290.306 9.03971
290.874 9.01808
291.652 9.01131
292.269 8.99681
292.939 8.98454
293.724 8.97058
294.553 8.96992
295.266 8.96083
296.041 8.94338
296.585 8.93245
297.155 8.91381
297.907 8.90748
298.61 8.89413
299.329 8.87996
300.102 8.87616
300.878 8.87172
301.601 8.85976
302.077 8.84362
302.707 8.83365
303.407 8.81618
304.248 8.81369
304.978 8.79485
305.426 8.78743
306.09 8.77147
306.718 8.76581
307.626 8.75913
308.298 8.74621
308.995 8.73681
309.818 8.72406
310.554 8.71352
311.211 8.70231
311.832 8.68493
312.37 8.67366
312.982 8.65842
313.773 8.65875
314.65 8.64968
315.305 8.63599
315.819 8.62001
316.883 8.62204
317.414 8.60878
317.85 8.58685
318.477 8.57845
319.16 8.56412
320.173 8.56425
320.733 8.5446
321.372 8.5306
321.984 8.51995
322.704 8.50856
323.272 8.49622
324.139 8.49891
324.979 8.48507
325.442 8.47446
326.208 8.4634
326.948 8.45029
327.704 8.44427
328.128 8.42529
328.663 8.41192
329.759 8.41864
330.182 8.40391
330.98 8.38517
331.725 8.38481
332.194 8.36032
333.012 8.35601
333.447 8.33673
334.294 8.33325
334.887 8.32036
335.613 8.31656
336.407 8.30642
337.003 8.29345
337.741 8.28562
338.229 8.27115
339.052 8.26174
339.827 8.25742
340.494 8.24437
341.136 8.23726
341.897 8.22446
342.349 8.20758
343.007 8.20102
343.57 8.18719
344.407 8.18345
345.199 8.17777
345.813 8.1616
346.694 8.15243
347.341 8.14463
347.805 8.1272
348.362 8.11617
349.046 8.10668
349.806 8.10479
350.409 8.09114
351.113 8.07868
351.737 8.06825
352.237 8.05662
352.927 8.04874
353.528 8.03954
354.409 8.03286
355.17 8.02234
355.838 8.01229
356.627 8.00212
357.168 7.99021
357.834 7.97958
358.277 7.97111
358.952 7.95342
359.735 7.95333
360.674 7.94313
361.175 7.92759
361.84 7.92265
362.462 7.90565
362.991 7.89982
363.667 7.88945
364.326 7.87651
364.938 7.8648
365.718 7.85748
366.426 7.85039
367.297 7.84055
367.59 7.82462
368.013 7.81483
368.699 7.80378
369.472 7.79713
370.048 7.78331
370.846 7.77854
371.413 7.76165
372.005 7.75445
372.897 7.74915
373.343 7.73541
374.225 7.73135
375.14 7.72454
375.743 7.71632
376.304 7.69844
376.645 7.68491
377.309 7.67709
377.952 7.67095
378.591 7.66353
379.374 7.65255
380.083 7.64598
380.906 7.63713
381.63 7.627
382.226 7.61098
382.647 7.60091
383.23 7.58718
383.96 7.57693
384.522 7.56906
385.264 7.56677
385.577 7.55107
386.36 7.54312
387.274 7.53982
387.792 7.52576
388.557 7.5177
389.014 7.50776
389.741 7.49759
390.488 7.48996
390.985 7.47904
391.653 7.46794
392.247 7.46483
392.932 7.45498
393.611 7.44205
394.291 7.43605
394.945 7.42404
395.538 7.41439
396.371 7.41031
396.763 7.39277
397.563 7.39054
398.121 7.37865
398.7 7.36605
399.405 7.36199
399.739 7.34517
400.516 7.33886
401.236 7.33064
401.683 7.32161
402.577 7.32476
403.145 7.31405
403.872 7.30978
404.456 7.29921
405.068 7.29095
405.708 7.28213
406.109 7.27199
406.789 7.26602
407.485 7.25903
408.208 7.25296
408.846 7.24364
409.432 7.23505
410.154 7.23099
410.674 7.22256
411.344 7.21387
411.944 7.20776
412.451 7.19778
413.26 7.19303
413.807 7.18315
414.711 7.17861
415.077 7.16681
415.442 7.16043
416.45 7.15976
417.003 7.14864
417.773 7.14062
418.269 7.13233
419.054 7.127
419.414 7.11617
420.322 7.11619
420.821 7.10751
421.413 7.09038
422.163 7.09069
422.769 7.07983
423.455 7.07194
424.033 7.06435
424.662 7.05709
425.152 7.04917
425.888 7.04367
426.468 7.03445
427.112 7.02862
427.704 7.02064
428.311 7.01219
429.005 7.00762
429.406 7.00049
430.21 6.99268
430.852 6.99597
431.41 6.98579
431.987 6.97911
432.64 6.97291
433.153 6.96675
433.639 6.96017
434.44 6.95248
435.091 6.94725
435.856 6.93766
436.356 6.9499
437.1 6.94399
437.761 6.93931
438.143 6.92918
438.665 6.92125
439.337 6.91782
440.154 6.91457
440.664 6.90693
441.354 6.90305
441.789 6.89591
442.694 6.89153
443.175 6.88162
443.809 6.874
444.157 6.86821
444.825 6.86036
445.614 6.85777
446.262 6.85431
446.664 6.84195
447.518 6.83789
448.013 6.83196
448.636 6.82688
449.29 6.8201
450.04 6.81613
450.72 6.80571
451.303 6.80185
451.784 6.7878
452.285 6.78633
452.909 6.77734
453.464 6.76876
454.114 6.76208
454.796 6.75292
455.318 6.74754
456.056 6.74052
456.903 6.73649
457.269 6.7243
457.814 6.71721
458.25 6.70674
459.102 6.70132
459.56 6.69097
460.134 6.68217
460.746 6.67438
461.4 6.66863
461.984 6.65982
462.721 6.65042
463.213 6.64336
463.904 6.6378
464.517 6.62837
464.996 6.61827
465.605 6.60882
466.16 6.59973
466.952 6.59465
467.525 6.58372
467.973 6.57554
468.843 6.56727
469.251 6.55718
469.846 6.54776
470.304 6.53956
470.891 6.5287
471.549 6.51982
472.208 6.51375
472.953 6.50993
473.588 6.49788
474.176 6.49009
474.628 6.47824
475.227 6.46952
475.777 6.4607
476.368 6.45143
476.993 6.44392
477.564 6.43548
478.321 6.42794
478.691 6.416
479.375 6.4081
479.93 6.39766
480.602 6.38795
481.284 6.38206
481.642 6.37145
482.369 6.36303
483.024 6.35592
483.69 6.34683
484.193 6.33592
484.644 6.32708
485.264 6.31863
485.864 6.31186
486.558 6.30041
487.184 6.29543
487.839 6.28687
488.138 6.27623
488.819 6.2634
489.216 6.25575
489.855 6.24497
490.531 6.24019
491.102 6.23156
491.669 6.22112
492.351 6.21494
492.954 6.20558
493.61 6.19851
494.145 6.18961
494.774 6.18112
495.457 6.17425
495.929 6.1625
496.203 6.15253
497.031 6.14691
497.438 6.13446
498.242 6.12986
498.735 6.12073
499.419 6.11472
500.052 6.10387
500.639 6.09451
501.045 6.08403
501.669 6.07508
502.101 6.06474
502.86 6.06013
503.343 6.05141
503.869 6.0399
504.458 6.03299
505.043 6.02527
505.627 6.01677
506.086 6.0064
506.773 6.00143
507.374 5.99133
507.975 5.98329
508.514 5.97358
509.188 5.96718
509.656 5.95725
510.227 5.94821
510.767 5.93851
511.224 5.93041
511.929 5.92175
512.618 5.91349
513.055 5.90308
513.726 5.89719
514.272 5.88722
514.803 5.87819
515.298 5.86907
515.847 5.8586
516.439 5.85016
517.204 5.84317
517.672 5.83329
518.212 5.82583
518.691 5.81679
519.361 5.80798
519.914 5.80109
520.536 5.79172
521.103 5.7837
521.587 5.77332
522.093 5.76266
522.63 5.75433
523.182 5.74707
523.877 5.74016
524.41 5.73076
525.072 5.72297
525.687 5.71391
526.06 5.70416
526.696 5.69562
527.198 5.68594
527.754 5.67752
528.407 5.67021
528.919 5.66041
529.499 5.65208
530.039 5.64508
530.672 5.63638
531.057 5.62756
531.529 5.61893
532.325 5.61315
532.97 5.60401
533.294 5.59371
533.971 5.58362
534.558 5.57575
535.063 5.56777
535.639 5.55731
536.268 5.54979
536.79 5.54045
537.318 5.53208
537.85 5.52224
538.537 5.51494
539.107 5.50682
539.709 5.4996
540.126 5.4896
540.727 5.4804
541.412 5.47354
541.917 5.46494
542.618 5.4564
543.069 5.44609
543.4 5.43663
544.062 5.42771
544.505 5.41892
545.187 5.41091
545.574 5.39899
545.929 5.39014
546.904 5.38385
547.279 5.37342
547.928 5.36592
548.467 5.3572
549.03 5.34776
549.698 5.33715
550.278 5.3292
550.826 5.32044
551.284 5.31185
551.58 5.30064
552.131 5.29313
552.814 5.28448
553.284 5.27354
554.091 5.26768
554.511 5.25593
555.074 5.24712
555.717 5.23708
556.067 5.22644
556.66 5.22031
557.131 5.20963
557.706 5.20056
558.395 5.19254
558.851 5.18366
559.318 5.17341
559.846 5.16296
560.409 5.15449
560.809 5.14349
561.602 5.13679
562.174 5.12789
562.59 5.11644
563.141 5.10581
563.65 5.09767
564.189 5.08635
564.725 5.0796
565.28 5.07248
565.86 5.06347
566.47 5.0538
566.956 5.04474
567.832 5.03953
568.027 5.02715
568.345 5.01712
568.966 5.00977
569.512 5.00083
570.055 4.99341
570.648 4.98411
571.179 4.9748
571.666 4.96699
572.312 4.95781
572.965 4.94951
573.338 4.93983
573.776 4.93057
574.272 4.92112
574.862 4.91192
575.19 4.90281
575.786 4.89492
576.412 4.88722
576.865 4.87654
577.609 4.87029
578.071 4.86112
578.662 4.85242
579.249 4.84346
579.582 4.83261
580.094 4.82405
580.548 4.81589
581.06 4.80689
581.755 4.80025
582.232 4.79039
582.887 4.78282
583.376 4.77214
583.862 4.76507
584.418 4.75487
584.853 4.74692
585.439 4.73804
585.793 4.72698
586.441 4.7197
586.982 4.71064
587.432 4.70127
587.886 4.69093
588.679 4.68446
589.061 4.67442
589.65 4.66505
590.222 4.65641
590.713 4.64683
591.168 4.63743
591.54 4.62807
592.239 4.61984
592.6 4.61117
593.279 4.60347
593.825 4.59314
594.47 4.585
594.962 4.57569
595.401 4.56599
595.767 4.55549
596.39 4.54751
596.786 4.5368
597.372 4.52974
597.783 4.51772
598.319 4.50901
598.91 4.50069
599.498 4.49216
600.003 4.48305
600.446 4.47407
600.967 4.46515
601.569 4.45627
602.129 4.44769
602.482 4.43698
602.9 4.42881
603.426 4.41911
604.059 4.40981
604.646 4.40067
605.134 4.39201
605.838 4.38321
606.299 4.37478
606.79 4.36497
607.193 4.35468
607.56 4.34424
608.309 4.33586
608.766 4.32568
609.298 4.31693
609.56 4.30524
610.181 4.29652
610.511 4.28682
611.212 4.27901
611.671 4.26813
612.229 4.25869
612.745 4.24888
613.154 4.23897
613.733 4.23007
614.235 4.22017
614.82 4.21061
615.244 4.19952
615.675 4.1897
616.274 4.17982
616.896 4.17088
617.319 4.15928
617.959 4.15056
618.289 4.13931
618.755 4.12941
619.231 4.11856
619.669 4.10916
620.338 4.10018
620.855 4.0899
621.196 4.07861
621.724 4.0691
622.201 4.05763
622.789 4.04936
623.402 4.04047
623.98 4.02962
624.265 4.01871
624.664 4.0072
625.323 3.99837
625.823 3.98883
626.253 3.97852
626.866 3.96791
627.387 3.9569
627.876 3.94632
628.374 3.93671
628.714 3.92631
629.158 3.9157
629.501 3.90441
630.297 3.89585
630.671 3.88376
631.296 3.87385
631.801 3.86268
632.224 3.85187
632.628 3.84057
632.994 3.82868
633.582 3.81831
634.073 3.80801
634.654 3.7981
635.013 3.78715
635.534 3.77545
635.952 3.7645
636.466 3.75349
636.976 3.7428
637.462 3.73237
638.018 3.72259
638.568 3.71204
639.049 3.70231
639.644 3.69121
639.969 3.67962
640.279 3.66875
640.752 3.65842
641.136 3.64685
641.945 3.63849
642.372 3.62701
642.89 3.61681
643.257 3.60758
643.666 3.59491
644.224 3.58552
644.528 3.5743
645.195 3.56473
645.533 3.55536
646.006 3.54516
646.558 3.53468
646.88 3.52499
647.521 3.51524
648.056 3.50474
648.72 3.49669
649.092 3.48639
649.596 3.47666
650.103 3.46615
650.411 3.45578
650.813 3.44643
651.355 3.43734
651.909 3.42767
652.413 3.41861
652.92 3.40846
653.361 3.39934
653.87 3.39041
654.294 3.3805
654.627 3.36987
655.26 3.36059
655.714 3.35127
656.212 3.34347
656.728 3.33461
657.084 3.32563
657.597 3.31521
657.94 3.30599
658.401 3.29766
658.913 3.28961
659.58 3.28067
659.955 3.2719
660.303 3.26154
660.729 3.25333
661.317 3.24628
661.637 3.23757
662.203 3.22919
662.891 3.22231
663.413 3.2136
663.855 3.20562
664.135 3.19674
664.687 3.18932
665.059 3.17971
665.372 3.17151
666.115 3.16432
666.576 3.15606
666.997 3.14762
667.484 3.13934
667.863 3.13174
668.246 3.12383
668.781 3.11619


==> data_stackedTapes/SF_77K_sampleB_transverse.txt <==
b SF
4.59896 6.08651
6.069 6.13572
7.54075 6.24371
9.01091 6.02631
10.4861 5.81118
11.9584 5.47604
13.4342 5.11656
14.911 4.74082
16.3847 4.36048
17.8581 3.9868
19.3275 3.63326
20.8012 3.2765
22.2742 2.96761
23.7462 2.71928
25.2184 2.50828
26.69 2.33755
28.1616 2.1898
29.6374 2.06463
31.1096 1.9597
32.5809 1.87069
34.0536 1.79308
35.5177 1.7246
36.985 1.66288
38.4589 1.61018
39.931 1.56245
41.4042 1.51917
42.8824 1.47931
44.354 1.44489
45.8235 1.41305
47.2939 1.38499
48.7627 1.35929
50.2357 1.33483
51.7101 1.31222
53.1811 1.29167
54.6532 1.27311
56.1127 1.25553
57.5775 1.23963
59.0477 1.22438
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN
NaN NaN


==> data_stackedTapes/SF_77K_sampleC_axial.txt <==
b SF
3.62923 7.88639
4.11128 8.16357
4.59596 8.02115
5.10248 8.12907
5.57799 8.12944
6.07079 8.10794
6.5547 8.03968
7.04386 8.13332
7.54691 8.20818
8.04649 8.15155
8.51841 8.10049
9.01253 8.08886
9.49976 8.22769
10.0035 8.26946
10.5021 8.19879
10.9804 8.05109
11.4721 8.03295
11.9693 8.11617
12.4742 8.18417
12.9286 8.18356
13.4215 8.02928
13.9325 8.05507
14.4164 7.96602
14.9109 7.99671
15.3724 8.07408
15.905 7.88512
16.3868 7.88876
16.8571 7.94614
17.3563 7.87177
17.8701 7.89084
18.3534 7.8818
18.8226 7.93532
19.3223 7.8349
19.8321 7.87886
20.3345 7.88185
20.7729 7.84987
21.2824 7.78738
21.7623 7.76067
22.2804 7.84861
22.7679 7.8524
23.3216 7.85839
23.7392 7.82515
24.187 7.76396
24.6894 7.78338
25.2186 7.78549
25.7396 7.80545
26.2451 7.76141
26.6834 7.81717
27.1699 7.74389
27.6726 7.76445
28.1509 7.80438
28.5678 7.65815
29.1725 7.72103
29.6096 7.71655
30.1231 7.66229
30.5942 7.74031
31.0993 7.70969
31.6049 7.72486
32.0501 7.71459
32.5819 7.71998
33.0278 7.77611
33.5606 7.68422
34.0713 7.72534
34.5407 7.67732
35.0608 7.77245
35.5255 7.69776
35.9822 7.68404
36.4615 7.69588
36.9764 7.68382
37.5215 7.71363
37.9759 7.71374
38.4999 7.71151
38.9354 7.73178
39.4584 7.69828
39.9019 7.73487
40.4376 7.73805
40.8951 7.75861
41.3614 7.69504
41.842 7.7202
42.3681 7.68925
42.8639 7.68821
43.3696 7.69152
43.8498 7.69866
44.2874 7.68744
44.8668 7.70679
45.2904 7.69925
45.8448 7.7256
46.3347 7.69769
46.7946 7.67154
47.3037 7.68163
47.7866 7.69638
48.298 7.69326
48.719 7.69146
49.2723 7.71062
49.7182 7.69371
50.1948 7.70093
50.7589 7.70393
51.1833 7.68133
51.6991 7.67988
52.1771 7.70633
52.6528 7.71916
53.2332 7.70257
53.6444 7.65462
54.1616 7.69786
54.6059 7.6883
55.1379 7.7063
55.5624 7.71333
56.1621 7.71584
56.5792 7.68875
57.0873 7.66963
57.561 7.70506
58.0375 7.69391
58.5476 7.69728
59.0407 7.6803
59.5219 7.67476
59.9594 7.67481


==> data_stackedTapes/SF_77K_sampleC_axial_highField.txt <==
b SF
22.7978 6.7202
26.577 6.87233
29.3922 6.8639
32.6886 6.89113
36.0574 6.89199
39.8309 6.94368
43.493 6.96396
47.1893 6.98144
50.6145 6.94141
53.729 6.89789
57.0958 6.92995
59.8649 6.89591
62.8148 6.88498
65.642 6.8798
68.2446 6.85652
70.9355 6.82483
73.6428 6.7987
76.0197 6.73624
78.4088 6.69856
80.7134 6.65973
82.8626 6.6169
85.2426 6.59846
87.1432 6.54625
89.6034 6.53011
91.5701 6.4963
93.474 6.46588
95.5271 6.44701
97.19 6.40947
98.8765 6.3888
100.747 6.37897
102.581 6.35391
104.182 6.33122
105.787 6.29931
107.555 6.28227
109.066 6.25073
110.846 6.23301
112.275 6.20751
113.817 6.1738
115.288 6.15051
116.658 6.12904
118.107 6.11209
119.38 6.08942
120.921 6.07764
122.093 6.06225
123.532 6.05067
124.836 6.03558
125.916 6.00936
127.322 6.0018
128.5 5.98636
129.612 5.97213
130.595 5.95059
131.953 5.94624
132.925 5.92494
134.118 5.91386
135.306 5.89663
136.236 5.88643
137.329 5.86755
138.588 5.85726
139.413 5.83561
140.617 5.82778
141.697 5.81268
142.692 5.80146
143.697 5.78646
144.682 5.77242
145.446 5.75904
146.537 5.75269
147.481 5.73745
148.513 5.73267
149.529 5.72355
150.403 5.71841
151.408 5.705
152.256 5.69527
153.28 5.68284
154.132 5.67283
155.106 5.66487
155.889 5.65717
156.837 5.64462
157.712 5.63317
158.475 5.61293
159.461 5.60498
160.169 5.59282
161.023 5.58822
162.031 5.5842
162.743 5.57009
163.547 5.56194
164.409 5.55497
165.487 5.55504
166.285 5.54295
167.338 5.53704
168.097 5.52859
169.018 5.52077
169.626 5.50837
170.581 5.50391
171.135 5.48473
171.935 5.48021
172.927 5.48031
173.725 5.47563
174.514 5.46263
175.581 5.46289
176.485 5.45171
177.075 5.43828
177.886 5.43213
178.491 5.42111
179.296 5.41144
179.943 5.40751
180.787 5.39314
181.62 5.3903
182.29 5.38517
183.18 5.38351
183.878 5.37671
184.657 5.36671
185.597 5.36376
186.414 5.36013
187.22 5.35447
187.931 5.34437
188.669 5.33404
189.384 5.32586
190.108 5.31984
191.027 5.31594
191.574 5.30189
192.434 5.29985
193.233 5.29283
194.211 5.29155
194.81 5.28322
195.588 5.27544
196.423 5.26786
197.115 5.26302
197.66 5.25252
198.65 5.24774
199.511 5.24559
200.079 5.23409
200.893 5.22459
201.592 5.21988
202.485 5.21737
203.179 5.20591
203.92 5.20256
204.609 5.1966
205.269 5.18936
205.929 5.18067
206.867 5.18089
207.662 5.17638
208.481 5.17248
209.22 5.16493
209.92 5.15829
210.846 5.15531
211.353 5.14167
212.24 5.14048
212.817 5.12973
213.516 5.12845
214.257 5.12112
215.054 5.11561
215.794 5.11191
216.533 5.10579
217.123 5.09341
217.932 5.09258
218.768 5.09232
219.464 5.0858
220.193 5.08034
220.912 5.07424
221.658 5.06822
222.483 5.06244
223.052 5.05709
223.816 5.0489
224.57 5.04756
225.408 5.04304
226.18 5.03802
226.938 5.0322
227.621 5.02504
228.443 5.02132
229.027 5.01397
229.682 5.00547
230.526 5.00539
231.096 4.99461
232.203 4.99586
233.022 4.99043
233.342 4.97501
234.11 4.97454
234.78 4.96759
235.538 4.96389
236.166 4.95507
236.863 4.94886
237.671 4.94613
238.478 4.94269
239.257 4.93699
240.05 4.93415
240.644 4.92345
241.509 4.9217
242.241 4.91748
242.71 4.90805
243.491 4.90296
244.231 4.89777
244.966 4.89389
245.558 4.88578
246.553 4.88607
247.254 4.88016
248.02 4.87695
248.739 4.86958
249.384 4.86294
249.974 4.85626
250.697 4.84947
251.479 4.84447
252.173 4.84081
252.826 4.83348
253.529 4.82844
254.337 4.82228
254.971 4.81681
255.805 4.81489
256.461 4.80744
257.335 4.80606
257.985 4.79429
258.695 4.791
259.399 4.78436
259.949 4.7787
260.667 4.77376
261.357 4.76755
262.056 4.76371
262.999 4.76498
263.801 4.76174
264.517 4.75414
265.395 4.75094
265.933 4.74167
266.648 4.735
267.159 4.72508
267.796 4.71993
268.613 4.71904
269.218 4.71218
270.035 4.70697
270.792 4.70319
271.5 4.69711
272.131 4.69139
272.887 4.68746
273.45 4.67935
274.466 4.67927
275.033 4.67164
275.657 4.66579
276.318 4.66021
277.027 4.65618
277.826 4.65531
278.686 4.65069
279.238 4.64042
279.945 4.63707
280.644 4.63364
281.427 4.62723
282.067 4.62099
282.59 4.6128
283.296 4.60386
284.207 4.60213
284.926 4.59558
285.523 4.58946
286.295 4.58415
286.856 4.5766
287.649 4.57506
288.362 4.56851
289.043 4.5626
289.834 4.55926
290.488 4.55146
291.136 4.54712
291.927 4.5418
292.464 4.53836
293.329 4.53651
293.804 4.52819
294.752 4.52637
295.35 4.51864
296.103 4.51027
296.753 4.50489
297.372 4.49756
298.066 4.4928
298.742 4.48807
299.457 4.48259
300.04 4.47553
300.861 4.47297
301.482 4.46533
302.17 4.46378
303.024 4.45874
303.619 4.45185
304.336 4.44685
304.877 4.4389
305.584 4.43347
306.204 4.4284
307.038 4.42542
307.613 4.4173
308.433 4.41476
309.166 4.40842
310.016 4.40519
310.493 4.39685
311.281 4.39223
311.876 4.38604
312.344 4.37789
313.314 4.37785
313.869 4.37011
314.524 4.36502
315.374 4.36393
316.151 4.3608
316.809 4.35356
317.48 4.34845
318.076 4.34309
318.681 4.33488
319.242 4.32898
320.099 4.32779
320.811 4.32029
321.367 4.31247
322.075 4.30891
322.669 4.30139
323.489 4.29725
324.23 4.29266
325.048 4.28834
325.477 4.28058
326.252 4.27513
326.892 4.27001
327.428 4.26424
328.041 4.25768
328.698 4.25152
329.47 4.24748
330.277 4.24251
330.919 4.23547
331.798 4.23115
332.491 4.22616
333.146 4.22046
333.713 4.21467
334.277 4.20975
334.809 4.20082
335.686 4.19613
336.407 4.1934
336.978 4.18645
337.694 4.18277
338.234 4.17394
338.992 4.1691
339.681 4.16204
340.434 4.1565
341.226 4.15256
341.781 4.14509
342.473 4.13958
343.285 4.13504
343.831 4.12843
344.479 4.12494
345.204 4.11764
345.83 4.1111
346.648 4.10608
347.209 4.09968
347.92 4.09619
348.281 4.08711
349.203 4.08435
349.726 4.07656
350.439 4.07346
351.24 4.06743
351.889 4.06132
352.542 4.05762
353.046 4.05165
353.694 4.04398
354.413 4.03794
355.204 4.03284
355.964 4.02716
356.53 4.02109
357.092 4.01389
357.775 4.00909
358.433 4.00307
359.049 3.99701
359.773 3.9916
360.531 3.98745
361.234 3.98202
361.827 3.97482
362.457 3.9688
363.033 3.96397
363.667 3.95792
364.406 3.95401
365.098 3.95005
365.727 3.94644
366.585 3.94274
367.046 3.93417
367.745 3.92958
368.297 3.92234
369.062 3.91728
369.635 3.91166
370.249 3.90455
370.77 3.89938
371.463 3.89199
372.168 3.88708
372.935 3.8839
373.584 3.87886
374.238 3.87495
375.028 3.87103
375.772 3.86578
376.167 3.85758
376.832 3.85367
377.529 3.84812
378.126 3.84222
378.757 3.83507
379.436 3.83008
380.236 3.82682
380.968 3.8193
381.663 3.81412
382.292 3.81067
382.775 3.80274
383.267 3.79879
383.82 3.79388
384.691 3.79045
385.313 3.78626
385.915 3.78086
386.418 3.77406
387.142 3.76995
387.879 3.76548
388.631 3.75987
389.252 3.75343
389.93 3.74825
390.5 3.74445
391.153 3.73716
391.657 3.7308
392.37 3.72567
393.005 3.72183
393.431 3.71516
394.307 3.71192
395.047 3.70963
395.64 3.70301
396.628 3.70061
396.971 3.69364
397.534 3.68874
398.215 3.68362
398.847 3.67893
399.56 3.67356
400.15 3.66731
400.74 3.66231
401.281 3.65888
401.947 3.6537
402.727 3.65077
403.288 3.64423
403.92 3.64019
404.63 3.63536
405.319 3.6319
405.829 3.62472
406.461 3.62052
407.104 3.61557
407.792 3.61063
408.418 3.60523
409.165 3.60145
409.791 3.5955
410.324 3.58966
410.88 3.58351
411.448 3.57811
412.246 3.57602
412.693 3.56724
413.522 3.56559
414.229 3.56087
414.904 3.5565
415.342 3.54948
415.884 3.54163
416.522 3.53753
417.228 3.53311
417.717 3.52684
418.63 3.52427
419.138 3.51852
419.81 3.51355
420.39 3.50819
420.965 3.50112
421.488 3.49691
422.179 3.492
422.741 3.48637
423.479 3.48209
424.324 3.47862
424.825 3.47262
425.494 3.46865
425.896 3.46258
426.568 3.45741
427.088 3.45087
427.906 3.44724
428.561 3.4422
429.239 3.43771
429.83 3.43392
430.4 3.42825
430.986 3.42199
431.635 3.41762
432.066 3.41121
432.75 3.40697
433.232 3.40098
433.971 3.39677
434.566 3.39282
435.418 3.3883
436.021 3.38355
436.675 3.379
437.269 3.37356
437.816 3.36799
438.414 3.36273
438.901 3.3579
439.675 3.35435
440.174 3.34818
440.833 3.34345
441.57 3.34013
442.161 3.33408
442.851 3.32909
443.398 3.32408
443.938 3.31902
444.435 3.31306
445.064 3.3091
445.634 3.30362
446.34 3.30041
446.953 3.29551
447.693 3.29317
448.196 3.28818
448.994 3.28459
449.628 3.28022
450.281 3.27516
450.786 3.26959
451.419 3.26387
452.091 3.25916
452.463 3.25232
453.068 3.2483
453.65 3.2426
454.312 3.23869
454.989 3.23573
455.6 3.23095
456.23 3.22635
456.964 3.22276
457.509 3.21665
458.053 3.21222
458.492 3.20647
459.186 3.20233
459.71 3.19676
460.384 3.19195
461.092 3.18826
461.68 3.18416
461.995 3.17689
462.718 3.17245
463.424 3.16853
464.045 3.16354
464.567 3.15808
465.119 3.15357
465.624 3.14903
466.248 3.14474
466.906 3.14005
467.453 3.13427
468.152 3.13037
468.889 3.12705
469.343 3.12178
469.892 3.11621
470.468 3.1113
471.115 3.10772
471.66 3.10188
472.409 3.09821
473.01 3.09363
473.515 3.08854
474.093 3.08451
474.594 3.07896
475.189 3.07378
475.849 3.07018
476.459 3.06537
477.069 3.06098
477.746 3.05627
478.298 3.05094
478.922 3.04688
479.586 3.04242
479.983 3.0364
480.624 3.03164
481.288 3.0277
481.996 3.0227
482.599 3.01851
483.084 3.01357
483.641 3.01022
484.111 3.00472
484.768 3.00044
485.309 2.9955
485.999 2.99107
486.764 2.9855
487.36 2.98042
487.839 2.97525
488.37 2.9708
488.857 2.9664
489.406 2.96215
490.12 2.95788
490.613 2.95267
491.195 2.94746
491.769 2.94159
492.381 2.93649
492.913 2.93408
493.554 2.92967
494.06 2.9237
494.762 2.92002
495.539 2.91419
496.044 2.91079
496.578 2.90465
496.938 2.89993
497.616 2.89467
498.183 2.88971
499.02 2.88633
499.46 2.8792
500.092 2.87637
500.805 2.8717
501.311 2.8666
501.765 2.86054
502.163 2.85369
502.956 2.85042
503.659 2.84602
504.057 2.83974
504.701 2.83549
505.105 2.83071
505.623 2.82602
506.295 2.82116
506.978 2.81677
507.528 2.81138
508.063 2.80624
508.836 2.80172
509.312 2.79526
509.806 2.78887
510.358 2.78324
510.811 2.77603
511.385 2.77101
512.093 2.76624
512.746 2.76208
513.285 2.75657
513.912 2.75098
514.523 2.74529
514.887 2.73812
515.494 2.73312
516.101 2.726
516.558 2.71932
517.248 2.71519
517.792 2.70887
518.299 2.70282
518.977 2.69684
519.4 2.68997
520.131 2.68434
520.655 2.67778
521.147 2.67061
521.652 2.6644
521.995 2.6575
522.778 2.65176
523.56 2.64701
523.927 2.64057
524.525 2.63437
525.255 2.62817
525.802 2.62145
526.344 2.61547
526.71 2.6076
527.378 2.60258
527.847 2.59583
528.564 2.59081
529.22 2.58537
529.62 2.57716
530.132 2.57179
530.786 2.56556
531.4 2.55973
531.768 2.5515
532.275 2.54489
532.959 2.53889
533.508 2.53422
533.921 2.52773
534.455 2.52066
535.127 2.5164
535.657 2.50974
536.41 2.50445
537.081 2.4996
537.432 2.49201
538.07 2.48674
538.63 2.48095
539.143 2.47448
539.617 2.46833
540.165 2.46234
540.766 2.45654
541.426 2.45139
542.079 2.44652
542.52 2.44051
543.048 2.43466
543.481 2.42836
544.087 2.42313
544.657 2.41761
545.209 2.41162
545.837 2.4066
546.266 2.40135
546.862 2.39617
547.437 2.39073
547.938 2.38528
548.446 2.38002
549.093 2.37481
549.625 2.36954
550.149 2.3638
550.561 2.3584
551.308 2.35425
551.688 2.34911
552.235 2.34437
552.901 2.33949
553.52 2.33415
554.063 2.32881
554.706 2.32448
555.185 2.31948
555.689 2.31402
556.008 2.30865
556.542 2.30391
557.169 2.30019
557.9 2.29595
558.381 2.29039
558.782 2.28548
559.169 2.27958
559.829 2.27605
560.454 2.27145
561.061 2.26742
561.557 2.2624
562.377 2.25907
562.814 2.25431
563.154 2.24863
563.529 2.24351
564.12 2.23976
564.707 2.23601
565.435 2.23262
566.093 2.22905
566.531 2.22362
567.161 2.21984
567.726 2.21553
568.225 2.21077
568.358 2.20503
568.942 2.20115
569.461 2.1975
570.225 2.19436
570.655 2.19003
571.261 2.18598
571.867 2.18231
572.176 2.17768
572.917 2.17413
573.359 2.16976
573.827 2.16569
574.377 2.16201
574.845 2.15781
575.332 2.15404
576.047 2.15008
576.504 2.14648
577.078 2.14284
577.737 2.13952
578.149 2.13512
578.864 2.13246
579.127 2.12733
579.579 2.12369
580.118 2.11983
580.807 2.1173
581.393 2.11416
581.97 2.11027
582.41 2.10567
582.95 2.10181
583.366 2.09772
583.893 2.09446
584.412 2.09115
585.041 2.08776
585.385 2.08346
585.954 2.08008
586.631 2.07685
587.112 2.07341
587.766 2.07022
588.176 2.06649
588.798 2.06394
589.291 2.06008
589.81 2.05691
590.408 2.05396
590.906 2.05032
591.367 2.04696
591.931 2.04389
592.302 2.04044
592.69 2.03632
593.431 2.03434
593.904 2.03149
594.423 2.02825
594.991 2.02515
595.322 2.02145
596.037 2.01858
596.545 2.01458
597.042 2.01122
597.434 2.0082
598.03 2.00557
598.569 2.00253
599.052 1.99931
599.554 1.99588
599.997 1.99263
600.656 1.99003
601.183 1.9871
601.743 1.98429
602.233 1.98142
602.534 1.97779
603.044 1.97497
603.586 1.97186
604.17 1.96911
604.73 1.9659
605.209 1.9629
605.724 1.96032
606.397 1.95843
606.716 1.95433
607.349 1.95187
607.748 1.94866
608.16 1.9456
608.857 1.94322
609.324 1.93976
609.686 1.93678
610.252 1.93422
610.644 1.93117
611.358 1.9291
611.735 1.9258
612.261 1.9234
612.758 1.92077
613.324 1.91818
613.692 1.91496
614.274 1.91282
614.856 1.91023
615.437 1.908
616.005 1.90546
616.617 1.90305
616.986 1.90049
617.373 1.89751
617.892 1.89458
618.458 1.89232
618.854 1.88932
619.276 1.88705
619.726 1.88456
620.272 1.88233
620.791 1.8798
621.348 1.87707
621.858 1.87502
622.303 1.8726
622.907 1.87034
623.424 1.86768
623.83 1.86503
624.208 1.86228
624.816 1.86031
625.149 1.85767
625.855 1.85564
626.436 1.85379
626.872 1.85135
627.292 1.84868
627.829 1.84658
628.305 1.84461
628.831 1.84212
629.177 1.83945
629.712 1.83748
630.146 1.83471
630.73 1.83318
631.327 1.83158
631.785 1.82887
632.13 1.82657
632.788 1.82481
633.072 1.82193
633.698 1.81957
634.104 1.81719
634.804 1.81563
635.001 1.813
635.562 1.81075
636.024 1.8096
636.562 1.80756
637.188 1.80625
637.583 1.80394
638.092 1.8018
638.546 1.79836
639.061 1.79662
639.507 1.79427
640.062 1.79229
640.39 1.78999
640.91 1.78829
641.448 1.7863
641.862 1.78489
642.621 1.78419
643.05 1.78228
643.463 1.77957
643.901 1.77682
644.424 1.77519
644.707 1.77266
645.361 1.77103
645.804 1.76925
646.141 1.76711
646.565 1.76581
647.181 1.76408
647.753 1.76312
648.338 1.76219
648.931 1.75951
649.19 1.75699
649.703 1.7558
650.051 1.75342
650.53 1.75203
651.191 1.75083
651.617 1.74877
652.061 1.74693
652.565 1.74546
652.99 1.74348
653.573 1.74222
654.167 1.74068
654.461 1.73795
654.812 1.73585
655.324 1.73471
655.686 1.73264
656.294 1.73138
656.725 1.7294
657.057 1.72773
657.73 1.72713
657.983 1.72426
658.54 1.7228
659.09 1.72155
659.406 1.71949
660.051 1.71912
660.417 1.7169
660.852 1.71495
661.299 1.71334
661.835 1.71237
662.391 1.71082
662.858 1.70917
663.437 1.70872
663.873 1.70708
664.252 1.70533
664.898 1.70444
665.095 1.70217
665.538 1.70087
666.029 1.69917
666.62 1.69817
666.982 1.69621


==> data_stackedTapes/SF_77K_sampleC_transverse.txt <==
b SF
1.62174 4.97019
2.12076 5.07576
2.60447 5.0724
3.10396 5.08337
3.59959 5.02138
4.08871 4.95967
4.5775 4.86107
5.0667 4.7691
5.55768 4.67943
6.04797 4.5965
6.53851 4.53729
7.03106 4.45438
7.52325 4.31168
8.00712 4.27416
8.49624 4.16352
9.00199 4.09646
9.47771 3.9929
9.97192 3.92724
10.4769 3.80602
10.9591 3.73789
11.4425 3.62035
11.9329 3.52909
12.4525 3.43135
12.923 3.32822
13.4137 3.22627
13.8903 3.13423
14.4026 3.02037
14.8843 2.91493
15.383 2.80993
15.8827 2.69391
16.3536 2.62348
16.8279 2.52293
17.3344 2.44223
17.8336 2.37384
18.3163 2.30435
18.8232 2.24152
19.2976 2.18117
19.7905 2.12593
20.315 2.08002
20.7672 2.02896
21.2563 1.98053
21.7649 1.94415
22.2765 1.91359
22.7648 1.87376
23.2369 1.83572
23.757 1.80905
24.2077 1.78207
24.7044 1.75056
25.16 1.72386
25.66 1.69803
26.2245 1.67887
26.6309 1.65269
27.1703 1.6341
27.6219 1.61145
28.1249 1.59149
28.6556 1.57563
29.1051 1.55559
29.5988 1.5385
30.1114 1.52247
30.5762 1.50876
31.0691 1.49222
31.5811 1.47777
32.036 1.46432
32.5285 1.45059
33.0106 1.43877
33.578 1.42931
34.0637 1.41661
34.5327 1.4037
35.0169 1.39508
35.5142 1.38522
35.9752 1.37313
36.4983 1.36556
36.9975 1.35569
37.4594 1.34565
37.9433 1.33602
38.43 1.32911
38.9418 1.32214
39.4151 1.31337
39.9257 1.30477
40.4007 1.29641
40.9054 1.2923
41.3916 1.28452
41.8676 1.2764
42.3295 1.27067
42.8368 1.26445
43.3295 1.25845
43.8111 1.25234
44.3215 1.24654
44.7806 1.23978
45.2822 1.23504
45.8036 1.23085
46.2916 1.22538
46.7854 1.21969
47.2716 1.21507
47.7889 1.21088
48.2511 1.20521
48.7715 1.20124
49.2551 1.19606
49.7195 1.19237
50.2091 1.18746
50.6872 1.18276
51.1681 1.17905
51.6809 1.17653
52.2249 1.17222
52.666 1.16819
53.142 1.16453
53.6443 1.16077
54.1471 1.15842
54.5971 1.15413
55.0972 1.15114
55.6122 1.14736
56.0771 1.14436
56.5785 1.14151
57.1214 1.13933
57.5596 1.13512
58.0378 1.13172
58.5136 1.12906
59.0079 1.12672
59.509 1.12428
60.0004 1.12165


==> data_stackedTapes/st_axi_deta_aj_08_mm1.txt <==
b SF
0 NaN
16.75 8.22305
33.5 8.13213
50.25 7.99401
67 8.13656
83.75 8.42204
100.5 8.69107
117.25 8.88789
134 9.0303
150.75 9.15034
167.5 9.24397
184.25 9.31122
201 9.34165
217.75 9.3217
234.5 9.27709
251.25 9.19352
268 9.10362
284.75 8.99211
301.5 8.84821
318.25 8.68753
335 8.45257
351.75 8.18773
368.5 7.88718
385.25 7.59339
402 7.28961
418.75 6.98761
435.5 6.71562
452.25 6.47152
469 6.25068
485.75 6.04268
502.5 5.81285
519.25 5.54187
536 5.24491
552.75 4.96841
569.5 4.69429
586.25 4.3599
603 3.95405
619.75 3.52821
636.5 3.15806
653.25 2.84869
670 2.60792


==> data_stackedTapes/st_axi_deta_aj_08_mm1_HTS_bottom.txt <==
b SF
0 NaN
16.75 16.5516
33.5 16.3561
50.25 16.2408
67 16.1492
83.75 16.0467
100.5 15.9152
117.25 15.709
134 15.4373
150.75 15.1844
167.5 14.9516
184.25 14.6983
201 14.4225
217.75 14.0332
234.5 13.6686
251.25 13.3177
268 12.9755
284.75 12.6012
301.5 12.1861
318.25 11.6513
335 11.091
351.75 10.4157
368.5 9.59926
385.25 8.97954
402 8.47847
418.75 8.06858
435.5 7.71885
452.25 7.39314
469 7.08009
485.75 6.76296
502.5 6.35697
519.25 5.93772
536 5.57773
552.75 5.24729
569.5 4.83203
586.25 4.33508
603 3.79773
619.75 3.33549
636.5 2.98021
653.25 2.70402
670 2.47129


==> data_stackedTapes/st_axi_deta_aj_08_mm2.txt <==
b SF
0 NaN
16.75 8.11843
33.5 7.73656
50.25 7.75466
67 7.97567
83.75 8.3204
100.5 8.39524
117.25 8.61877
134 8.83956
150.75 9.02549
167.5 9.16571
184.25 9.25267
201 9.29214
217.75 9.30861
234.5 9.30409
251.25 9.18133
268 9.08727
284.75 9.00064
301.5 8.89876
318.25 8.71897
335 8.54524
351.75 8.34598
368.5 8.09134
385.25 7.70583
402 7.36852
418.75 7.07413
435.5 6.81613
452.25 6.45871
469 6.21524
485.75 6.00501
502.5 5.78044
519.25 5.51577
536 5.21463
552.75 4.93097
569.5 4.66778
586.25 4.33479
603 3.92187
619.75 3.49566
636.5 3.16128
653.25 2.86976
670 2.59871


==> data_stackedTapes/st_axi_deta_aj_08_mm4.txt <==
b SF
0 NaN
16.75 6.00162
33.5 5.98369
50.25 5.73763
67 5.89674
83.75 6.25619
100.5 6.62604
117.25 6.9475
134 7.23734
150.75 7.48857
167.5 7.69939
184.25 7.86601
201 7.77938
217.75 7.74713
234.5 7.78462
251.25 7.81896
268 7.8517
284.75 7.87213
301.5 7.85833
318.25 7.81892
335 7.76036
351.75 7.68502
368.5 7.58658
385.25 7.29179
402 7.00146
418.75 6.74827
435.5 6.52646
452.25 6.33808
469 6.16065
485.75 5.94889
502.5 5.66377
519.25 5.41407
536 5.14566
552.75 4.76803
569.5 4.50825
586.25 4.22199
603 3.8466
619.75 3.58258
636.5 3.16212
653.25 2.81258
670 2.55152


==> data_stackedTapes/st_axi_deta_aj_16_mm1.txt <==
b SF
0 NaN
16.75 9.90679
33.5 9.7597
50.25 10.3285
67 10.8162
83.75 11.2018
100.5 11.4507
117.25 11.6069
134 11.6735
150.75 11.6838
167.5 11.6343
184.25 11.5351
201 11.4042
217.75 11.2113
234.5 10.9895
251.25 10.7329
268 10.3796
284.75 9.98386
301.5 9.56583
318.25 9.12678
335 8.77713
351.75 8.49332
368.5 8.22676
385.25 7.96789
402 7.6873
418.75 7.38916
435.5 7.09768
452.25 6.83658
469 6.58392
485.75 6.30524
502.5 6.01843
519.25 5.74996
536 5.4632
552.75 5.1696
569.5 4.84953
586.25 4.50404
603 4.04249
619.75 3.5718
636.5 3.18014
653.25 2.87268
670 2.591


==> data_stackedTapes/st_axi_deta_aj_16_mm1_HTS_bottom.txt <==
b SF
0 NaN
16.75 17.9507
33.5 17.693
50.25 17.5401
67 17.3817
83.75 17.14
100.5 16.8504
117.25 16.5657
134 16.1501
150.75 15.7592
167.5 15.3618
184.25 14.9076
201 14.4694
217.75 13.9775
234.5 13.4684
251.25 12.925
268 12.1488
284.75 11.4059
301.5 10.7789
318.25 10.2484
335 9.78356
351.75 9.4149
368.5 9.05304
385.25 8.69014
402 8.27907
418.75 7.88797
435.5 7.54633
452.25 7.25111
469 6.93929
485.75 6.59452
502.5 6.28107
519.25 5.97491
536 5.63598
552.75 5.29831
569.5 4.93212
586.25 4.50551
603 3.95206
619.75 3.47758
636.5 3.10009
653.25 2.7698
670 2.51579


==> data_stackedTapes/st_axi_deta_aj_16_mm2.txt <==
b SF
0 NaN


==> data_stackedTapes/st_axi_deta_aj_32_mm08.txt <==
b SF
0 NaN
16.75 11.2119
33.5 12.2293
50.25 12.9644
67 13.3928
83.75 13.587
100.5 13.6419
117.25 13.5999
134 13.452
150.75 13.2355
167.5 12.9649
184.25 12.612
201 12.1249
217.75 11.6026
234.5 11.1401
251.25 10.7839
268 10.4742
284.75 10.1369
301.5 9.77855
318.25 9.40482
335 9.06597
351.75 8.76151
368.5 8.46207
385.25 8.14944
402 7.85669
418.75 7.57588
435.5 7.28592
452.25 7.00184
469 6.71411
485.75 6.43212
502.5 6.14635
519.25 5.86004
536 5.56495
552.75 5.25921
569.5 4.93475
586.25 4.57616
603 4.11223
628.125 3.38863
636.5 3.1943
653.25 2.86836
661.625 2.71309
670 2.58189


==> data_stackedTapes/st_axi_deta_aj_32_mm1.txt <==
b SF
0 NaN
16.75 11.2684
33.5 12.2862
50.25 13.0158
67 13.442
83.75 13.6639
100.5 13.7306
117.25 13.6744
134 13.5311
150.75 13.3217
167.5 13.0425
184.25 12.6827
201 12.1967
217.75 11.6724
234.5 11.2044
251.25 10.8538
268 10.5485
284.75 10.2414
301.5 9.88871
318.25 9.44608
335 9.08026
351.75 8.77115
368.5 8.46935
385.25 8.14935
402 7.84907
418.75 7.56577
435.5 7.27468
452.25 6.99608
469 6.71314
485.75 6.42987
502.5 6.14024
519.25 5.85363
536 5.55989
552.75 5.25317
569.5 4.92823
586.25 4.56957
603 4.10342
628.125 3.3805
644.875 3.02333
661.625 2.70985
678.375 2.46958


==> data_stackedTapes/st_axi_deta_aj_32_mm1_HTS_bottom.txt <==
b SF
0 NaN
16.75 18.7712
33.5 18.454
50.25 18.2086
67 17.8944
83.75 17.5308
100.5 17.0992
117.25 16.6292
134 16.1241
150.75 15.5795
167.5 14.9966
184.25 14.2865
201 13.4146
217.75 12.6846
234.5 12.1487
251.25 11.756
268 11.3848
284.75 10.9799
301.5 10.4975
318.25 9.97119
335 9.55788
351.75 9.19944
368.5 8.82964
385.25 8.46216
402 8.13713
418.75 7.8081
435.5 7.4922
452.25 7.18912
469 6.87822
485.75 6.57453
502.5 6.2629
519.25 5.95374
536 5.63875
552.75 5.30967
569.5 4.96112
586.25 4.56321
603 4.03365
619.75 3.5358
636.5 3.14183
653.25 2.80693
670 2.54226


==> data_stackedTapes/st_axi_deta_h_08_mm05.txt <==
b SF
0 NaN
16.75 7.79114
33.5 7.7428
50.25 7.77821
67 8.01697
83.75 8.31188
100.5 8.57497
117.25 8.79147
134 8.96651
150.75 9.09591
167.5 9.18308
184.25 9.23458
201 9.24913
217.75 9.23647
234.5 9.19538
251.25 9.12573
268 9.02834
284.75 8.91045
301.5 8.76857
318.25 8.58949
335 8.33166
351.75 8.04699
368.5 7.769
385.25 7.46968
402 7.1668
418.75 6.90181
435.5 6.66375
452.25 6.44593
469 6.24057
485.75 6.03258
502.5 5.78855
519.25 5.51129
536 5.22857
552.75 4.96407
569.5 4.69582
586.25 4.36359
603 3.96843
619.75 3.53472
636.5 3.1688
653.25 2.86189
670 2.61504


==> data_stackedTapes/st_axi_deta_h_08_mm1.txt <==
b SF
0 NaN
16.75 7.5583
33.5 7.54621
50.25 7.65205
67 7.87008
83.75 8.1752
100.5 8.46139
117.25 8.70356
134 8.88269
150.75 9.00279
167.5 9.09062
184.25 9.15159
201 9.18449
217.75 9.18244
234.5 9.14815
251.25 9.09034
268 9.01076
284.75 8.90568
301.5 8.7736
318.25 8.60028
335 8.3404
351.75 8.04248
368.5 7.76154
385.25 7.46953
402 7.17052
418.75 6.90184
435.5 6.66472
452.25 6.45164
469 6.25213
485.75 6.04179
502.5 5.79237
519.25 5.51509
536 5.23191
552.75 4.96505
569.5 4.69244
586.25 4.35802
603 3.96474
619.75 3.53586
636.5 3.16818
653.25 2.85907
661.625 2.72828
670 2.61226


==> data_stackedTapes/st_axi_deta_h_08_mm1_HTS_bottom.txt <==
b SF
0 NaN
16.75 15.0919
33.5 14.9677
50.25 14.8848
67 14.8036
83.75 14.7174
100.5 14.6272
117.25 14.4916
134 14.3044
150.75 14.1099
167.5 13.9171
184.25 13.7187
201 13.4937
217.75 13.2498
234.5 12.9598
251.25 12.6413
268 12.3057
284.75 11.9535
301.5 11.5708
318.25 11.0689
335 10.3452
351.75 9.64028
368.5 9.06506
385.25 8.58841
402 8.20668
418.75 7.88064
435.5 7.58213
452.25 7.30061
469 7.01877
485.75 6.69389
502.5 6.27442
519.25 5.89685
536 5.5656
552.75 5.231
569.5 4.82431
586.25 4.33668
603 3.80355
619.75 3.34809
636.5 2.98656
661.625 2.59148
678.375 2.3916


==> data_stackedTapes/st_axi_deta_h_08_mm2.txt <==
b SF
0 NaN
16.75 7.2369
33.5 7.22475
50.25 7.31213
67 7.59415
83.75 7.94506
100.5 8.2389
117.25 8.45252
134 8.62172
150.75 8.76529
167.5 8.87311
184.25 8.94351
201 8.98643
217.75 9.00419
234.5 9.00079
251.25 8.9689
268 8.89454
284.75 8.79154
301.5 8.66132
318.25 8.49467
335 8.25072
351.75 7.98867
368.5 7.73892
385.25 7.46863
402 7.18851
418.75 6.92309
435.5 6.67476
452.25 6.45126
469 6.24453
485.75 6.04012
502.5 5.79798
519.25 5.51985
536 5.23408
552.75 4.97623
569.5 4.6983
586.25 4.36289
603 3.95756
619.75 3.52834
636.5 3.15588
653.25 2.85404
661.625 2.72608
670 2.60799


==> data_stackedTapes/st_axi_deta_h_08_mm4.txt <==
b SF
0 NaN
16.75 6.56074
33.5 6.78375
50.25 6.82386
67 7.07855
83.75 7.41985
100.5 7.73546
117.25 7.98555
134 8.20941
150.75 8.38487
167.5 8.52449
184.25 8.62967
201 8.69223
217.75 8.70242
234.5 8.66654
251.25 8.60903
268 8.53394
284.75 8.45463
301.5 8.35892
318.25 8.236
335 8.04744
351.75 7.83784
368.5 7.62586
385.25 7.37161
402 7.09297
418.75 6.84372
435.5 6.6343
452.25 6.45211
469 6.28161
485.75 6.09861
502.5 5.86376
519.25 5.57504
536 5.28145
552.75 4.99932
569.5 4.70453
586.25 4.35779
603 3.91341
619.75 3.4994
636.5 3.15265
653.25 2.84477
670 2.59608


==> data_stackedTapes/st_axi_deta_h_08_mm4_HTSbottom.txt <==
b SF
0 NaN
16.75 13.6035
33.5 13.8592
50.25 13.7939
67 13.664
83.75 13.5973
100.5 13.4967
117.25 13.3758
134 13.2611
150.75 13.1044
167.5 12.9596
184.25 12.7964
201 12.6279
217.75 12.4223
234.5 12.1507
251.25 11.8525
268 11.5444
284.75 11.2508
301.5 10.9339
318.25 10.494
335 9.8952
351.75 9.34695
368.5 8.89187
385.25 8.47523
402 8.11233
418.75 7.81608
435.5 7.55855
452.25 7.31919
469 7.08285
485.75 6.77493
502.5 6.35958
519.25 5.97212
536 5.62822
552.75 5.28164
569.5 4.83799
586.25 4.28092
603 3.76981
619.75 3.33787
636.5 2.97284
653.25 2.69086
670 2.47237


==> data_stackedTapes/st_axi_deta_h_16_mm05.txt <==
b SF
0 NaN
16.75 9.18313
33.5 9.35827
50.25 10.012
67 10.5424
83.75 10.9255
100.5 11.1872
117.25 11.351
134 11.4434
150.75 11.4708
167.5 11.4301
184.25 11.3417
201 11.2201
217.75 11.0514
234.5 10.8283
251.25 10.5025
268 10.1251
284.75 9.75701
301.5 9.38641
318.25 9.07925
335 8.82051
351.75 8.58315
368.5 8.34704
385.25 8.09742
402 7.81009
418.75 7.50739
435.5 7.2201
452.25 6.9562
469 6.70206
485.75 6.41941
502.5 6.12812
519.25 5.85837
536 5.56746
552.75 5.26801
569.5 4.95199
586.25 4.60914
603 4.18424
619.75 3.68938
636.5 3.27228
657.438 2.84837
665.812 2.70756
674.188 2.58255


==> data_stackedTapes/st_axi_deta_h_16_mm1.txt <==
b SF
0 NaN
16.75 8.81152
33.5 9.07889
50.25 9.74594
67 10.2975
83.75 10.7011
100.5 10.9676
117.25 11.1405
134 11.2467
150.75 11.2856
167.5 11.2701
184.25 11.2009
201 11.0817
217.75 10.9205
234.5 10.7142
251.25 10.4011
268 10.058
284.75 9.68801
301.5 9.33149
318.25 9.03776
335 8.77972
351.75 8.53456
368.5 8.30133
385.25 8.0547
402 7.77322
418.75 7.47387
435.5 7.1953
452.25 6.94583
469 6.69514
485.75 6.41251
502.5 6.12187
519.25 5.85008
536 5.5635
552.75 5.26244
569.5 4.94646
586.25 4.60322
603 4.17526
619.75 3.67744
636.5 3.26203
653.25 2.91756
670 2.63613


==> data_stackedTapes/st_axi_deta_h_16_mm1_HTS_bottom.txt <==
b SF
0 NaN
16.75 16.3725
33.5 16.2307
50.25 16.0902
67 15.9567
83.75 15.7794
100.5 15.5415
117.25 15.2989
134 15.047
150.75 14.7471
167.5 14.4263
184.25 14.0798
201 13.7036
217.75 13.3005
234.5 12.816
251.25 12.0729
268 11.3901
284.75 10.8204
301.5 10.3765
318.25 10.0397
335 9.74459
351.75 9.42958
368.5 9.10936
385.25 8.75317
402 8.34724
418.75 7.97825
435.5 7.66695
452.25 7.37813
469 7.05527
485.75 6.70885
502.5 6.39216
519.25 6.08209
536 5.74087
552.75 5.40175
569.5 5.04371
586.25 4.63272
603 4.08829
619.75 3.58267
636.5 3.16525
653.25 2.82539
661.625 2.68359
678.375 2.45484


==> data_stackedTapes/st_axi_deta_h_16_mm2.txt <==
b SF
0 NaN
16.75 8.17629
33.5 8.46492
50.25 9.23213
67 9.80849
83.75 10.207
100.5 10.4866
117.25 10.6827
134 10.7984
150.75 10.8487
167.5 10.8515
184.25 10.8235
201 10.7464
217.75 10.6127
234.5 10.4259
251.25 10.1459
268 9.83348
284.75 9.52501
301.5 9.20609
318.25 8.9179
335 8.68443
351.75 8.48379
368.5 8.28395
385.25 8.04208
402 7.76811
418.75 7.48703
435.5 7.21819
452.25 6.94901
469 6.68263
485.75 6.39866
502.5 6.10804
519.25 5.83801
536 5.54959
552.75 5.2609
569.5 4.94145
586.25 4.58512
603 4.12707
619.75 3.65607
636.5 3.24343
653.25 2.90892
661.625 2.75887
678.375 2.51446


==> data_stackedTapes/st_axi_deta_h_16_mm4.txt <==
b SF
0 NaN
16.75 7.18786
33.5 7.715
50.25 8.39854
67 8.94037
83.75 9.41331
100.5 9.76107
117.25 9.99256
134 10.1601
150.75 10.2565
167.5 10.2677
184.25 10.2177
201 10.1302
217.75 10.0212
234.5 9.86455
251.25 9.65135
268 9.40803
284.75 9.11903
301.5 8.82952
318.25 8.59467
335 8.38448
351.75 8.19946
368.5 8.02312
385.25 7.82475
402 7.57556
418.75 7.31384
435.5 7.08084
452.25 6.86295
469 6.63264
485.75 6.37302
502.5 6.11979
519.25 5.87491
536 5.57962
552.75 5.27937
569.5 4.93629
586.25 4.57467
603 4.08003
619.75 3.61263
636.5 3.22368
653.25 2.89203
670 2.62182


==> data_stackedTapes/st_axi_deta_h_32_mm05.txt <==
b SF
0 NaN
16.75 10.5271
33.5 11.7573
50.25 12.54
67 12.9902
83.75 13.2175
100.5 13.3079
117.25 13.2854
134 13.1722
150.75 12.9924
167.5 12.7236
184.25 12.305
201 11.8238
217.75 11.3744
234.5 11.0389
251.25 10.7671
268 10.5156
284.75 10.2388
301.5 9.91102
318.25 9.5655
335 9.26307
351.75 8.98622
368.5 8.68996
385.25 8.37206
402 8.07553
418.75 7.79323
435.5 7.49162
452.25 7.20087
469 6.90637
485.75 6.61428
502.5 6.31713
519.25 6.02269
536 5.71869
552.75 5.40662
569.5 5.07879
586.25 4.72388
603 4.2951
619.75 3.76481
636.5 3.31119
653.25 2.94476
670 2.64455


==> data_stackedTapes/st_axi_deta_h_32_mm08.txt <==
b SF
0 NaN
16.75 10.2322
33.5 11.4881
50.25 12.2993
67 12.7639
83.75 13.0136
100.5 13.1228
117.25 13.1165
134 13.0162
150.75 12.8529
167.5 12.6063
184.25 12.2034
201 11.7418
217.75 11.3168
234.5 10.9978
251.25 10.7458
268 10.5044
284.75 10.2291
301.5 9.89649
318.25 9.54135
335 9.23547
351.75 8.95709
368.5 8.6704
385.25 8.35766
402 8.07093
418.75 7.7878
435.5 7.48819
452.25 7.1943
469 6.9007
485.75 6.60881
502.5 6.31494
519.25 6.01974
536 5.71501
552.75 5.40411
569.5 5.0754
586.25 4.71992
603 4.28785
619.75 3.756
636.5 3.30518
653.25 2.93921
672.094 2.60958


==> data_stackedTapes/st_axi_deta_h_32_mm1.txt <==
b SF
0 NaN
16.75 10.1052
33.5 11.3846
50.25 12.184
67 12.65
83.75 12.9113
100.5 13.0162
117.25 13.0107
134 12.9233
150.75 12.7513
167.5 12.4974
184.25 12.0971
201 11.6473
217.75 11.2338
234.5 10.9325
251.25 10.6806
268 10.441
284.75 10.172
301.5 9.84605
318.25 9.50883
335 9.20589
351.75 8.92553
368.5 8.63326
385.25 8.32287
402 8.03973
418.75 7.76065
435.5 7.46851
452.25 7.18289
469 6.89237
485.75 6.59844
502.5 6.30127
519.25 6.00821
536 5.7078
552.75 5.39495
569.5 5.06513
586.25 4.70885
603 4.26872
619.75 3.74052
636.5 3.29637
653.25 2.93617
670 2.63943


==> data_stackedTapes/st_axi_deta_h_32_mm1_HTS_bottom.txt <==
b SF
0 NaN
16.75 17.1531
33.5 16.9671
50.25 16.7765
67 16.4983
83.75 16.1966
100.5 15.8837
117.25 15.5243
134 15.1233
150.75 14.6753
167.5 14.1261
184.25 13.3305
201 12.6284
217.75 12.1442
234.5 11.8205
251.25 11.528
268 11.2114
284.75 10.8412
301.5 10.4018
318.25 10.0156
335 9.68655
351.75 9.3617
368.5 9.00235
385.25 8.65536
402 8.34681
418.75 8.01718
435.5 7.69675
452.25 7.38905
469 7.06737
485.75 6.75668
502.5 6.43501
519.25 6.12577
536 5.8071
552.75 5.47109
569.5 5.12039
586.25 4.73222
603 4.23537
619.75 3.69073
636.5 3.24778
655.344 2.84516
663.719 2.69666
680.469 2.46123


==> data_stackedTapes/st_axi_deta_h_32_mm2.txt <==
b SF
0 NaN
16.75 9.20676
33.5 10.5171
50.25 11.4295
67 11.9245
83.75 12.2009
100.5 12.3184
117.25 12.3285
134 12.2814
150.75 12.1716
167.5 11.9564
184.25 11.5878
201 11.1718
217.75 10.827
234.5 10.5743
251.25 10.3623
268 10.1703
284.75 9.92946
301.5 9.63367
318.25 9.32508
335 9.06198
351.75 8.80919
368.5 8.53825
385.25 8.26051
402 7.9844
418.75 7.71564
435.5 7.42049
452.25 7.13993
469 6.8443
485.75 6.56159
502.5 6.26859
519.25 5.98126
536 5.69049
552.75 5.38625
569.5 5.06019
586.25 4.68838
603 4.21625
619.75 3.71457
636.5 3.26764
653.25 2.92127
665.812 2.69794
682.562 2.46444


==> data_stackedTapes/st_axi_deta_h_32_mm4.txt <==
b SF
0 NaN
16.75 8.22753
33.5 9.64411
50.25 10.5076
67 10.9554
83.75 11.2991
100.5 11.5141
117.25 11.5336
134 11.4691
150.75 11.3689
167.5 11.1973
184.25 10.9705
201 10.6887
217.75 10.4181
234.5 10.2157
251.25 10.0555
268 9.89797
284.75 9.70138
301.5 9.44356
318.25 9.17292
335 8.94122
351.75 8.73065
368.5 8.48074
385.25 8.21837
402 7.98154
418.75 7.72788
435.5 7.47227
452.25 7.21791
469 6.94949
485.75 6.68379
502.5 6.40429
519.25 6.11145
536 5.81061
552.75 5.48698
569.5 5.12227
586.25 4.72877
603 4.22243
619.75 3.71249
636.5 3.26704
653.25 2.90767
670 2.63144


==> data_stackedTapes/st_axi_deta_h_64_mm05.txt <==
b SF
0 NaN
16.75 12.7058
37.6875 14.202
54.4375 14.6285
71.1875 14.7416
87.9375 14.661
104.688 14.4405
121.438 14.013
138.187 13.4038
154.938 12.9586
171.688 12.6899
188.437 12.4391
205.188 12.1107
221.938 11.6926
238.688 11.3331
255.438 11.028
268 10.7815
284.75 10.4196
301.5 10.1073
318.25 9.78809
335 9.46257
351.75 9.15404
368.5 8.83121
385.25 8.51877
402 8.20725
418.75 7.89969
435.5 7.59594
452.25 7.29161
469 6.98989
485.75 6.68934
502.5 6.38597
519.25 6.08296
536 5.77373
552.75 5.45612
569.5 5.12259
586.25 4.76204
603 4.33231
619.75 3.78715
636.5 3.32261
653.25 2.94782
667.906 2.67627
676.281 2.55


==> data_stackedTapes/st_axi_deta_h_64_mm1.txt <==
b SF
0 NaN
16.75 11.9768
33.5 13.4221
50.25 13.9776
67 14.1956
83.75 14.2084
100.5 14.0549
117.25 13.7218
134 13.1819
150.75 12.7318
167.5 12.4773
184.25 12.2653
201 11.9928
217.75 11.6146
234.5 11.2701
251.25 10.9902
268 10.6807
284.75 10.3371
301.5 10.0329
318.25 9.7123
335 9.38668
351.75 9.07443
368.5 8.7621
385.25 8.46149
402 8.16385
418.75 7.86704
435.5 7.57802
452.25 7.28626
469 6.99164
485.75 6.68981
502.5 6.38524
519.25 6.08131
536 5.77346
552.75 5.45277
569.5 5.11669
586.25 4.75436
603 4.31642
619.75 3.77448
636.5 3.31117
653.25 2.93916
670 2.63983


==> data_stackedTapes/st_axi_deta_h_64_mm1_HTS_bottom.txt <==
b SF
0 NaN
16.75 17.3654
33.5 17.0996
50.25 16.7383
67 16.3832
83.75 15.992
100.5 15.5198
117.25 14.8063
134 13.9793
150.75 13.5149
167.5 13.245
184.25 12.9599
201 12.571
217.75 12.0988
234.5 11.7468
251.25 11.4306
268 11.0475
284.75 10.6892
301.5 10.3688
318.25 10.0083
335 9.66546
351.75 9.32065
368.5 8.98476
385.25 8.65511
402 8.33588
418.75 8.01669
435.5 7.70266
452.25 7.39186
469 7.08017
485.75 6.7643
502.5 6.44892
519.25 6.13457
536 5.81629
552.75 5.48819
569.5 5.14234
586.25 4.76505
603 4.29542
619.75 3.7441
636.5 3.28612
653.25 2.91683
665.812 2.68627
682.562 2.45193


==> data_stackedTapes/st_axi_deta_h_64_mm2.txt <==
b SF
0 NaN
16.75 11.138
33.5 12.5744
50.25 13.201
67 13.4269
83.75 13.471
100.5 13.3729
117.25 13.1198
134 12.6915
150.75 12.3282
167.5 12.1276
184.25 11.9413
201 11.693
217.75 11.3629
234.5 11.0609
251.25 10.8177
268 10.5444
284.75 10.2331
301.5 9.96043
318.25 9.6659
335 9.3743
351.75 9.09248
368.5 8.79735
385.25 8.50931
402 8.22003
418.75 7.92386
435.5 7.62751
452.25 7.32639
469 7.01699
485.75 6.70547
502.5 6.39424
519.25 6.08485
536 5.76983
552.75 5.45028
569.5 5.11558
586.25 4.74127
603 4.27905
619.75 3.7479
636.5 3.29567
653.25 2.92469
670 2.63648


==> data_stackedTapes/st_axi_deta_h_64_mm4.txt <==
b SF
0 NaN
16.75 10.3225
33.5 11.9164
50.25 12.6113
67 12.8342
83.75 12.8271
100.5 12.6882
117.25 12.3487
134 11.9866
150.75 11.7059
167.5 11.5594
184.25 11.4508
201 11.2562
217.75 10.9822
234.5 10.7362
251.25 10.5376
268 10.2823
284.75 10.0139
301.5 9.77503
318.25 9.50183
335 9.24544
351.75 8.97469
368.5 8.71119
385.25 8.44319
402 8.17235
418.75 7.90145
435.5 7.63026
452.25 7.35339
469 7.07362
485.75 6.79142
502.5 6.50019
519.25 6.1981
536 5.88197
552.75 5.54041
569.5 5.1664
586.25 4.76815
603 4.24214
619.75 3.72375
636.5 3.28897
653.25 2.9172
670 2.64108


==> data_stackedTapes/st_axi_deta_hb_08_mm1.txt <==
b SF
0 NaN
16.75 7.5446
33.5 7.51172
50.25 7.57842
67 7.731
83.75 8.0135
100.5 8.29319
117.25 8.53239
134 8.70673
150.75 8.82869
167.5 8.92242
184.25 8.99262
201 9.034
217.75 9.03807
234.5 9.00979
251.25 8.95788
268 8.88297
284.75 8.78106
301.5 8.65069
318.25 8.47598
335 8.21336
351.75 7.92082
368.5 7.64629
385.25 7.35934
402 7.06517
418.75 6.80172
435.5 6.56982
452.25 6.36373
469 6.17054
485.75 5.96734
502.5 5.72817
519.25 5.46084
536 5.17964
552.75 4.91598
569.5 4.65516
586.25 4.32775
603 3.93723
628.125 3.32704
644.875 2.99256
661.625 2.71833
678.375 2.50082


==> data_stackedTapes/st_axi_deta_hb_08_mm2.txt <==
b SF
0 NaN
16.75 7.21938
33.5 7.19784
50.25 7.25071
67 7.4595
83.75 7.78921
100.5 8.06778
117.25 8.27737
134 8.4492
150.75 8.59551
167.5 8.70919
184.25 8.78865
201 8.84063
217.75 8.86746
234.5 8.87043
251.25 8.83967
268 8.76752
284.75 8.66808
301.5 8.54165
318.25 8.37295
335 8.12492
351.75 7.86584
368.5 7.62153
385.25 7.35666
402 7.0801
418.75 6.81685
435.5 6.57265
452.25 6.35417
469 6.15492
485.75 5.95952
502.5 5.72573
519.25 5.45455
536 5.17514
552.75 4.92454
569.5 4.65253
586.25 4.31815
603 3.90951
619.75 3.4984
636.5 3.13655
653.25 2.84196
670 2.59767


==> data_stackedTapes/st_axi_deta_hb_08_mm4.txt <==
b SF
0 NaN
16.75 6.53483
33.5 6.7589
50.25 6.76465
67 6.95319
83.75 7.27031
100.5 7.57607
117.25 7.82568
134 8.05064
150.75 8.22828
167.5 8.37614
184.25 8.48818
201 8.55537
217.75 8.56873
234.5 8.53386
251.25 8.47922
268 8.40831
284.75 8.3309
301.5 8.23664
318.25 8.11216
335 7.92627
351.75 7.72114
368.5 7.50927
385.25 7.25527
402 6.97895
418.75 6.7347
435.5 6.53084
452.25 6.35515
469 6.1921
485.75 6.01559
502.5 5.78904
519.25 5.51061
536 5.22088
552.75 4.94413
569.5 4.65879
586.25 4.31997
603 3.88368
619.75 3.47942
636.5 3.13794
653.25 2.83205
670 2.5865


==> data_stackedTapes/st_axi_deta_hb_16_mm1.txt <==
b SF
0 NaN
16.75 8.78316
33.5 8.93479
50.25 9.54523
67 10.0845
83.75 10.4887
100.5 10.7575
117.25 10.9352
134 11.0485
150.75 11.0998
167.5 11.0915
184.25 11.0267
201 10.9142
217.75 10.7573
234.5 10.5468
251.25 10.2277
268 9.88599
284.75 9.51711
301.5 9.16493
318.25 8.86845
335 8.61445
351.75 8.37713
368.5 8.15348
385.25 7.91415
402 7.63978
418.75 7.34793
435.5 7.07677
452.25 6.8318
469 6.58094
485.75 6.30583
502.5 6.02394
519.25 5.76195
536 5.47926
552.75 5.18786
569.5 4.87668
586.25 4.5374
603 4.10449
619.75 3.63661
636.5 3.2329
653.25 2.89835
670 2.62199


==> data_stackedTapes/st_axi_deta_hb_16_mm2.txt <==
b SF
0 NaN
16.75 8.14768
33.5 8.33465
50.25 9.04082
67 9.60376
83.75 9.9981
100.5 10.2879
117.25 10.4915
134 10.6127
150.75 10.6692
167.5 10.6811
184.25 10.6567
201 10.5833
217.75 10.4501
234.5 10.2594
251.25 9.97518
268 9.66516
284.75 9.36049
301.5 9.04094
318.25 8.75526
335 8.5237
351.75 8.3301
368.5 8.13624
385.25 7.89794
402 7.62972
418.75 7.35697
435.5 7.09234
452.25 6.82896
469 6.57267
485.75 6.29923
502.5 6.01614
519.25 5.75456
536 5.47493
552.75 5.19316
569.5 4.87967
586.25 4.53172
603 4.07933
619.75 3.61517
636.5 3.2148
653.25 2.88722
670 2.61424


==> data_stackedTapes/st_axi_deta_hb_16_mm4.txt <==
b SF
0 NaN
16.75 7.15894
33.5 7.58989
50.25 8.2231
67 8.75662
83.75 9.223
100.5 9.57648
117.25 9.81928
134 10.0021
150.75 10.1056
167.5 10.1246
184.25 10.0762
201 9.99018
217.75 9.88436
234.5 9.71951
251.25 9.49551
268 9.24776
284.75 8.96201
301.5 8.67807
318.25 8.44368
335 8.23332
351.75 8.05347
368.5 7.8835
385.25 7.68708
402 7.44365
418.75 7.18649
435.5 6.95666
452.25 6.74406
469 6.52097
485.75 6.2682
502.5 6.02325
519.25 5.78741
536 5.49804
552.75 5.20303
569.5 4.87062
586.25 4.519
603 4.03313
619.75 3.57861
636.5 3.20008
653.25 2.87503
670 2.60947


==> data_stackedTapes/st_axi_deta_hb_32_mm08.txt <==
b SF
0 NaN
16.75 10.1
33.5 11.2645
50.25 12.0704
67 12.542
83.75 12.8014
100.5 12.9238
117.25 12.9247
134 12.8307
150.75 12.6698
167.5 12.4184
184.25 12.0032
201 11.5406
217.75 11.1141
234.5 10.7969
251.25 10.5475
268 10.3107
284.75 10.0372
301.5 9.70539
318.25 9.35631
335 9.05704
351.75 8.78634
368.5 8.50755
385.25 8.20268
402 7.92119
418.75 7.64377
435.5 7.34912
452.25 7.06455
469 6.77863
485.75 6.49717
502.5 6.21012
519.25 5.92223
536 5.6279
552.75 5.32444
569.5 5.00209
586.25 4.65608
603 4.22779
623.937 3.59052
640.688 3.17492
653.25 2.91639
665.812 2.69058
674.188 2.56424


==> data_stackedTapes/st_axi_deta_hb_32_mm1.txt <==
b SF
0 NaN
16.75 9.9745
33.5 11.1617
50.25 11.9615
67 12.4339
83.75 12.7026
100.5 12.8185
117.25 12.8242
134 12.7407
150.75 12.5708
167.5 12.3096
184.25 11.9009
201 11.4485
217.75 11.0338
234.5 10.7328
251.25 10.4827
268 10.2501
284.75 9.98233
301.5 9.65809
318.25 9.32258
335 9.02377
351.75 8.75088
368.5 8.4669
385.25 8.16475
402 7.89024
418.75 7.62015
435.5 7.33658
452.25 7.05873
469 6.77396
485.75 6.48779
502.5 6.2001
519.25 5.91639
536 5.62396
552.75 5.31882
569.5 4.99705
586.25 4.64657
603 4.20959
619.75 3.69477
636.5 3.26364
653.25 2.91412
665.812 2.6885
682.562 2.45587


==> data_stackedTapes/st_axi_deta_hb_32_mm2.txt <==
b SF
0 NaN
16.75 9.08467
33.5 10.3144
50.25 11.2206
67 11.7238
83.75 12.0078
100.5 12.1395
117.25 12.1607
134 12.1154
150.75 12.0031
167.5 11.779
184.25 11.4052
201 10.9871
217.75 10.6363
234.5 10.3855
251.25 10.1748
268 9.98499
284.75 9.74694
301.5 9.45543
318.25 9.14952
335 8.89065
351.75 8.64382
368.5 8.37858
385.25 8.1052
402 7.83447
418.75 7.56862
435.5 7.27866
452.25 7.00612
469 6.72143
485.75 6.44939
502.5 6.16746
519.25 5.88987
536 5.60727
552.75 5.31086
569.5 4.99058
586.25 4.63554
603 4.18269
619.75 3.66976
636.5 3.23413
661.625 2.74923
678.375 2.5043


==> data_stackedTapes/st_axi_deta_hb_32_mm4.txt <==
b SF
0 NaN
16.75 8.09445
33.5 9.45785
50.25 10.3182
67 10.7681
83.75 11.1177
100.5 11.3442
117.25 11.3742
134 11.3163
150.75 11.2094
167.5 11.0251
184.25 10.7819
201 10.4987
217.75 10.2301
234.5 10.0288
251.25 9.87169
268 9.71857
284.75 9.52448
301.5 9.27008
318.25 9.00326
335 8.77367
351.75 8.56806
368.5 8.32367
385.25 8.06454
402 7.8341
418.75 7.58814
435.5 7.33735
452.25 7.09257
469 6.83218
485.75 6.57555
502.5 6.30437
519.25 6.01996
536 5.72773
552.75 5.40866
569.5 5.05106
586.25 4.66741
603 4.16736
619.75 3.66976
636.5 3.23464
653.25 2.88769
670 2.61719


==> data_stackedTapes/st_axi_homo_aj_mm0p5.txt <==
b SF
0 NaN
16.75 18.8695
33.5 17.1674
50.25 16.0858
67 15.8408
83.75 15.4129
100.5 14.7261
117.25 14.3016
134 13.8644
150.75 13.42
167.5 12.9915
184.25 12.5713
201 12.1626
217.75 11.7678
234.5 11.3711
251.25 10.9852
268 10.5891
284.75 10.1867
301.5 9.82076
318.25 9.47772
335 9.14017


==> data_stackedTapes/st_axi_homo_aj_mm0p6.txt <==
b SF
0 NaN
16.75 18.9453
33.5 17.8522
50.25 16.1695
67 15.7507
83.75 15.4581
100.5 14.9295
117.25 14.2859
134 13.8988
150.75 13.4746
167.5 13.0172
184.25 12.6316
201 12.2075
217.75 11.8115
234.5 11.4219
251.25 11.0362
268 10.6498
284.75 10.2802
301.5 9.89306
318.25 9.49996
335 9.14374
351.75 8.80989
368.5 8.49344
385.25 8.17563
393.625 8.02638
402 7.87466
410.375 7.72533
418.75 7.57739
427.125 7.43139
435.5 7.28463
443.875 7.13867
460.625 6.84436
477.375 6.55637
494.125 6.26629
510.875 5.97537
527.625 5.68195
544.375 5.37831
561.125 5.06234
577.875 4.72026
594.625 4.31042
611.375 3.80151
628.125 3.35756
636.5 3.16757
644.875 3.00487
653.25 2.84399
661.625 2.69169
670 2.56338


==> data_stackedTapes/st_axi_homo_aj_mm1.txt <==
b SF
0 NaN
16.75 19.6258
33.5 18.4582
50.25 17.7042
67 16.1808
83.75 15.4275
100.5 15.0644
117.25 14.7278
134 14.2845
150.75 13.6588
167.5 13.1839
184.25 12.8268
201 12.4365
217.75 11.9847
234.5 11.5826
251.25 11.2156
268 10.8214
284.75 10.4403
301.5 10.082
318.25 9.68967
335 9.35372
351.75 8.9983
368.5 8.65064
385.25 8.19983
402 7.86967
418.75 7.55246
435.5 7.25307
452.25 6.96052
469 6.6712
485.75 6.38037
502.5 6.09152
519.25 5.80713
536 5.5128
552.75 5.20007
569.5 4.87294
586.25 4.51579
603 4.02702
619.75 3.5501
636.5 3.17337
653.25 2.82995
661.625 2.68198
670 2.55616


==> data_stackedTapes/st_axi_homo_aj_mm2.txt <==
b SF
0 NaN
16.75 20.006
33.5 19.4253
50.25 18.4039
67 17.9004
83.75 17.3607
100.5 16.5245
117.25 15.3172
134 14.4258
150.75 13.9715
167.5 13.6351
184.25 13.2696
201 12.8093
217.75 12.3701
234.5 11.8522
251.25 11.3501
268 11.067
284.75 10.8098
301.5 10.4205
318.25 9.99638
335 9.62042
351.75 9.28589
368.5 8.9155
385.25 8.58247
402 8.20929
418.75 7.86459
435.5 7.50885
452.25 7.17214
469 6.84515
485.75 6.40123
502.5 6.0507
519.25 5.75814
536 5.45814
552.75 5.14836
569.5 4.85549
586.25 4.50749
603 4.00156
619.75 3.57613
636.5 3.16604
653.25 2.796
670 2.53468


==> data_stackedTapes/st_axi_homo_h_mm0p5.txt <==
b SF
0 NaN
8.375 13.8883
16.75 14.9073
20.9375 15.1027
25.125 15.1871
29.3125 15.1615
33.5 15.0576
37.6875 14.95
41.875 14.9223
50.25 14.9021
58.625 14.793
67 14.5379
75.375 14.3452
83.75 14.2358
92.125 14.1174
100.5 13.9728
104.688 13.9077
108.875 13.8412
113.062 13.7653
117.25 13.6809
121.438 13.5886
125.625 13.495
129.812 13.41
134 13.3337
138.187 13.2579
146.563 13.0914
154.938 12.9118
163.313 12.7366
171.688 12.5672
180.062 12.4032
188.437 12.2287
196.813 12.0586
205.188 11.8872
213.562 11.7192
221.938 11.5417
230.312 11.3708
238.688 11.1944
247.063 11.019
255.438 10.8433
263.812 10.6671
272.188 10.4951
280.563 10.3214
288.937 10.1523
297.313 9.98494
305.688 9.82325
314.062 9.66256
322.437 9.50104
330.813 9.33733
335 9.25738


==> data_stackedTapes/st_axi_homo_h_mm1.txt <==
b SF
0 NaN
16.75 12.1382
33.5 13.2741
50.25 13.584
67 13.3817
83.75 13.3425
100.5 13.1302
117.25 12.8397
134 12.6567
150.75 12.4522
167.5 12.2115
175.875 12.0708
192.625 11.7618
209.375 11.457
226.125 11.1699
242.875 10.8622
259.625 10.5701
276.375 10.2591
293.125 9.95044
309.875 9.64324
326.625 9.33043
343.375 9.01292
360.125 8.70093
376.875 8.39019
393.625 8.09742
410.375 7.80515
427.125 7.51689
443.875 7.22511
460.625 6.92925
469 6.78327
485.75 6.48804
502.5 6.20098
519.25 5.90987
536 5.60766
552.75 5.30304
561.125 5.14775
569.5 4.98464
577.875 4.81467
586.25 4.6328
594.625 4.43218
598.812 4.32529
603 4.20032
607.188 4.06711
611.375 3.93849
615.562 3.81075
619.75 3.68652
623.937 3.56749
628.125 3.45774
632.312 3.35419
636.5 3.25358
638.594 3.20506
640.688 3.15831
642.781 3.11192
644.875 3.06678
646.969 3.02244
651.156 2.93998
655.344 2.86112
659.531 2.78131
663.719 2.7071
667.906 2.639
670 2.60678


==> data_stackedTapes/st_axi_homo_h_mm1_false.txt <==
b SF
0 NaN
16.75 13.0555
33.5 14.3871
50.25 14.6824
67 14.453
83.75 14.3691
100.5 14.1692
117.25 13.7925
134 13.5257
150.75 13.2868
167.5 13.0233
184.25 12.6922
201 12.3636
217.75 12.0329
234.5 11.7197
251.25 11.3883
268 11.0604
284.75 10.7314
301.5 10.3941
318.25 10.0643
335 9.73712
351.75 9.40309
368.5 9.06825
385.25 8.73363
402 8.41087
418.75 8.09125
435.5 7.77209
452.25 7.46259
469 7.15
485.75 6.83121
502.5 6.51032
519.25 6.18758
536 5.86452
552.75 5.5278
569.5 5.17931
586.25 4.80022
594.625 4.59781
603 4.35854
611.375 4.08343
619.75 3.81356
623.937 3.68697
628.125 3.5677
632.312 3.45329
636.5 3.34473
640.688 3.24101
644.875 3.14147
649.062 3.04536
653.25 2.95687
657.438 2.87343
661.625 2.79189
670 2.64593


==> data_stackedTapes/st_axi_homo_h_mm1_isotropic.txt <==
b SF
0 NaN
16.75 8.51546
33.5 10.2738
50.25 10.9741
67 11.2926
83.75 11.5491
100.5 11.5572
117.25 11.6087
134 11.6264
150.75 11.5424
167.5 11.3712
184.25 11.1502
201 10.9601
217.75 10.7524
234.5 10.4921
251.25 10.2546
268 9.98523
284.75 9.72353
301.5 9.42991
318.25 9.13743
335 8.86048
351.75 8.58069
368.5 8.31807
385.25 8.06554
402 7.78695
418.75 7.51069
435.5 7.22789
452.25 6.94076
469 6.65926
485.75 6.39236
502.5 6.12635
519.25 5.84532
536 5.54699
552.75 5.25632
569.5 4.93522
577.875 4.77038
586.25 4.58653
594.625 4.38528
603 4.13122
611.375 3.87271
615.562 3.75091
619.75 3.63085
623.937 3.51662
628.125 3.40781
632.312 3.30635
636.5 3.21081
640.688 3.1188
644.875 3.03059
649.062 2.94683
653.25 2.86952
661.625 2.72386
670 2.59362


==> data_stackedTapes/st_axi_homo_h_mm2.txt <==
b SF
0 NaN
16.75 8.89117
33.5 10.454
50.25 11.3157
67 11.7608
83.75 11.9719
100.5 11.8645
117.25 11.6784
134 11.6016
150.75 11.4879
159.125 11.4023
175.875 11.1257
192.625 10.9257
209.375 10.7761
226.125 10.5965
242.875 10.3811
259.625 10.1572
276.375 9.88631
293.125 9.63176
309.875 9.35917
326.625 9.10428
343.375 8.87001
360.125 8.58376
376.875 8.3103
393.625 8.00937
410.375 7.73399
427.125 7.46013
443.875 7.18477
460.625 6.88874
477.375 6.60673
494.125 6.3166
510.875 6.0413
527.625 5.74591
544.375 5.44233
561.125 5.11689
577.875 4.76233
594.625 4.38067
611.375 3.8688
619.75 3.63724
628.125 3.41311
636.5 3.21407
644.875 3.04581
653.25 2.87862
661.625 2.72852
670 2.59871


==> data_stackedTapes/st_axi_homo_hb_mm0p5.txt <==
b SF
0 NaN
8.375 15.1352
16.75 15.7654
20.9375 15.8755
25.125 15.8309
29.3125 15.7324
33.5 15.6471
37.6875 15.5841
41.875 15.5502
46.0625 15.5162
50.25 15.4684
54.4375 15.3886
58.625 15.2514
62.8125 15.0792
67 14.924
71.1875 14.795
75.375 14.6925
79.5625 14.6149
83.75 14.5436
87.9375 14.467
92.125 14.3892
96.3125 14.3059
100.5 14.2206
104.688 14.1396
108.875 14.0536
113.062 13.9564
117.25 13.8522
121.438 13.7471
125.625 13.6443
129.812 13.5521
134 13.466
138.187 13.3804
142.375 13.2946
146.563 13.207
150.75 13.1157
154.938 13.0223
159.125 12.9283
163.313 12.8342
167.5 12.7436
171.688 12.6541
175.875 12.5671
180.062 12.4815
184.25 12.3927
188.437 12.3007
192.625 12.2106
196.813 12.1228
201 12.0337
209.375 11.8529
217.75 11.6738
226.125 11.4946
234.5 11.3185
242.875 11.1422
251.25 10.9627
259.625 10.7837
268 10.6093
276.375 10.4341
284.75 10.2642
293.125 10.097
301.5 9.93052
309.875 9.76707
318.25 9.6013
326.625 9.43709
335 9.27212
343.375 9.10704
351.75 8.94289
360.125 8.78099
368.5 8.62092
376.875 8.46375
385.25 8.30896
393.625 8.15454
402 8.00236
410.375 7.8504
418.75 7.70001
427.125 7.55049
435.5 7.40274
443.875 7.25628
452.25 7.10984
460.625 6.96154
469 6.8132
477.375 6.66671
485.75 6.52011
494.125 6.37396
502.5 6.22847
510.875 6.08346
519.25 5.93613
527.625 5.78676
531.813 5.71266
536 5.63763


==> data_stackedTapes/st_axi_homo_hb_mm0p5_fixed.txt <==
b SF
0 NaN
8.375 15.1352
16.75 15.7654
20.9375 15.8755
25.125 15.8309
29.3125 15.7324
33.5 15.6471
37.6875 15.5841
41.875 15.5502
46.0625 15.5162
50.25 15.4684
54.4375 15.3886
58.625 15.2514
62.8125 15.0792
67 14.924
71.1875 14.795
75.375 14.6925
79.5625 14.6149
83.75 14.5436
87.9375 14.467
92.125 14.3892
96.3125 14.3059
100.5 14.2206
104.688 14.1396
108.875 14.0536
113.062 13.9564
117.25 13.8522
121.438 13.7471
125.625 13.6443
129.812 13.5521
134 13.466
138.187 13.3804
142.375 13.2946
146.563 13.207
150.75 13.1157
154.938 13.0223
159.125 12.9283
163.313 12.8342
167.5 12.7436
171.688 12.6541
175.875 12.5671
180.062 12.4815
184.25 12.3927
188.437 12.3007
192.625 12.2106
196.813 12.1228
201 12.0337
209.375 11.8529
217.75 11.6738
226.125 11.4946
234.5 11.3185
242.875 11.1422
251.25 10.9627
259.625 10.7837
268 10.6093
276.375 10.4341
284.75 10.2642
293.125 10.097
301.5 9.93052
309.875 9.76707
318.25 9.6013
326.625 9.43709
335 9.27212
343.375 9.10704
351.75 8.94289
360.125 8.78099
368.5 8.62092
376.875 8.46375
385.25 8.30896
393.625 8.15454
402 8.00236
410.375 7.8504
418.75 7.70001
427.125 7.55049
435.5 7.40274
443.875 7.25628
452.25 7.10984
460.625 6.96154
469 6.8132
477.375 6.66671
485.75 6.52011
494.125 6.37396
502.5 6.22847
510.875 6.08346
519.25 5.93613
527.625 5.78676
531.813 5.71266
536 5.63763
552.75 5.4081
561.125 5.25295
569.5 5.08975
577.875 4.86702
582.062 4.77903
586.25 4.65858
594.625 4.4561
598.812 4.33796
603 4.21207
607.188 4.06761
611.375 3.93902
615.562 3.81231
617.656 3.75006
621.844 3.62759
623.937 3.56911
628.125 3.45815
632.312 3.35286
636.5 3.25222
638.594 3.20438
640.688 3.15837
642.781 3.11209
644.875 3.06744
646.969 3.02281
649.062 2.98007
653.25 2.89974
657.438 2.81976
661.625 2.74305
663.719 2.70692
667.906 2.63912
676.281 2.51887


==> data_stackedTapes/st_axi_homo_hb_mm1.txt <==
b SF
0 NaN
16.75 13.448
33.5 14.3378
50.25 14.258
67 14.0088
83.75 13.8633
100.5 13.4694
117.25 13.1286
134 12.8785
150.75 12.6331
167.5 12.3415
184.25 12.0048
201 11.6785
217.75 11.3791
234.5 11.0692
251.25 10.7567
268 10.4407
284.75 10.1412
301.5 9.83261
318.25 9.50975
335 9.19904
351.75 8.88707
368.5 8.57598
385.25 8.27647
402 7.97629
418.75 7.68332
435.5 7.38672
452.25 7.08639
469 6.78881
485.75 6.49237
502.5 6.20489
519.25 5.916
536 5.61343
552.75 5.3081
561.125 5.15295
569.5 4.98975
577.875 4.81702
582.062 4.72903
586.25 4.63858
594.625 4.4361
598.812 4.32796
603 4.20207
607.188 4.06761
611.375 3.93902
615.562 3.81231
617.656 3.75006
621.844 3.62759
623.937 3.56911
628.125 3.45815
632.312 3.35286
636.5 3.25222
638.594 3.20438
640.688 3.15837
642.781 3.11209
644.875 3.06744
646.969 3.02281
649.062 2.98007
653.25 2.89974
657.438 2.81976
661.625 2.74305
663.719 2.70692
667.906 2.63912
676.281 2.51887


==> data_stackedTapes/st_axi_homo_hb_mm2.txt <==
b SF
0 NaN
16.75 10.3068
33.5 11.7969
50.25 12.4852
67 12.7158
83.75 12.595
100.5 12.3065
117.25 12.1173
134 11.9756
150.75 11.7308
167.5 11.4259
184.25 11.1627
201 10.9794
217.75 10.795
234.5 10.5589
251.25 10.3311
268 10.0598
284.75 9.79063
301.5 9.51598
318.25 9.24913
335 9.01236
351.75 8.74371
368.5 8.46347
385.25 8.18614
402 7.90594
418.75 7.62931
435.5 7.34755
452.25 7.0711
469 6.78081
485.75 6.49359
502.5 6.20398
519.25 5.90904
536 5.60755
552.75 5.29288
569.5 4.94012
586.25 4.58232
603 4.12172
611.375 3.87061
619.75 3.63801
628.125 3.41342
636.5 3.21538
644.875 3.04572
653.25 2.87674
661.625 2.72984
665.812 2.66239
674.188 2.54067


==> data_stackedTapes/st_tr_08_m07_asym.txt <==
b SF
0 NaN
1.5 6.26815
3 7.52515
4.5 8.15442
6 8.36818
7.5 8.31332
9 8.08284
10.5 7.72025
12 7.27174
13.5 6.75747
15 6.1937
16.5 5.58583
18 4.92012
19.5 4.25616
21 3.70176
22.5 3.25586
24 2.89991
25.5 2.61435
27 2.38298
28.5 2.19285
30 2.03537
31.5 1.90552
33 1.79799
34.5 1.70838
36 1.63294
37.5 1.56829
39 1.51223
40.5 1.46346
42 1.42075
43.5 1.38296
45 1.34914
46.5 1.31871
48 1.29131
49.5 1.26655
51 1.24409
52.5 1.22363
54 1.20489
55.5 1.18768
57 1.17186
58.5 1.15729
60 1.14382


==> data_stackedTapes/st_tr_08_m1_asym.txt <==
b SF
0 NaN
1.5 6.30269
3 7.59873
4.5 8.24745
6 8.47295
7.5 8.42815
9 8.20297
10.5 7.83949
12 7.37767
13.5 6.83729
15 6.22991
16.5 5.55235
18 4.80122
19.5 4.11978
21 3.57224
22.5 3.14051
24 2.79977
25.5 2.52837
27 2.30922
28.5 2.12921
30 1.98086
31.5 1.85872
33 1.75755
34.5 1.67318
36 1.60193
37.5 1.54066
39 1.48749
40.5 1.44119
42 1.40059
43.5 1.36458
45 1.33229
46.5 1.30322
48 1.27702
49.5 1.25334
51 1.23185
52.5 1.21223
54 1.19426
55.5 1.17775
57 1.16256
58.5 1.14856
60 1.13562


==> data_stackedTapes/st_tr_08_m1_sym.txt <==
b SF
0 NaN
1.5 5.82803
3 6.90875
4.5 7.47783
6 7.74631
7.5 7.79917
9 7.71233
10.5 7.50973
12 7.20372
13.5 6.80352
15 6.31741
16.5 5.74262
18 5.06351
19.5 4.38025
21 3.808
22.5 3.34599
24 2.97621
25.5 2.67916
27 2.43872
28.5 2.24099
30 2.0768
31.5 1.94137
33 1.82933
34.5 1.73608
36 1.65769
37.5 1.59059
39 1.53244
40.5 1.48188
42 1.43767
43.5 1.39857
45 1.3636
46.5 1.33216
48 1.30384
49.5 1.27825
51 1.25506
52.5 1.23391
54 1.21455
55.5 1.19677
57 1.18042
58.5 1.16535
60 1.15143


==> data_stackedTapes/st_tr_08_m2_asym.txt <==
b SF
0 NaN
1.5 6.52795
3 8.01695
4.5 8.7605
6 9.02435
7.5 8.9882
9 8.73945
10.5 8.32677
12 7.76732
13.5 7.06044
15 6.20639
16.5 5.22285
18 4.35936
19.5 3.69808
21 3.19904
22.5 2.81889
24 2.5247
25.5 2.29292
27 2.10604
28.5 1.95354
30 1.82898
31.5 1.72655
33 1.64167
34.5 1.5704
36 1.50968
37.5 1.45721
39 1.41173
40.5 1.37196
42 1.33691
43.5 1.30565
45 1.27758
46.5 1.25231
48 1.22952
49.5 1.20886
51 1.19008
52.5 1.17292
54 1.15719
55.5 1.14276
57 1.12946
58.5 1.1172
60 1.10587


==> data_stackedTapes/st_tr_08_m2_sym.txt <==
b SF
0 NaN
1.5 6.07383
3 7.33099
4.5 7.97648
6 8.2583
7.5 8.29338
9 8.15994
10.5 7.89057
12 7.48157
13.5 6.92898
15 6.22098
16.5 5.34961
18 4.5081
19.5 3.84011
21 3.32542
22.5 2.92859
24 2.61903
25.5 2.37422
27 2.17683
28.5 2.01487
30 1.88229
31.5 1.77331
33 1.68297
34.5 1.60738
36 1.54313
37.5 1.48764
39 1.43947
40.5 1.39739
42 1.36039
43.5 1.32744
45 1.29782
46.5 1.27114
48 1.24711
49.5 1.22534
51 1.20557
52.5 1.18747
54 1.1709
55.5 1.15567
57 1.14169
58.5 1.12878
60 1.11684


==> data_stackedTapes/st_tr_08_m4_asym.txt <==
b SF
0 NaN
1.5 6.82201
3 8.56467
4.5 9.39516
6 9.65822
7.5 9.55124
9 9.17297
10.5 8.52314
12 7.5833
13.5 6.34674
15 5.05276
16.5 4.09474
18 3.41827
19.5 2.93304
21 2.57595
22.5 2.3059
24 2.09708
25.5 1.93098
27 1.79694
28.5 1.6879
30 1.59786
31.5 1.52411
33 1.4625
34.5 1.40889
36 1.36266
37.5 1.32366
39 1.2893
40.5 1.25831
42 1.23098
43.5 1.20702
45 1.18544
46.5 1.16565
48 1.14768
49.5 1.13154
51 1.11707
52.5 1.10388
54 1.09163
55.5 1.08032
57 1.06996
58.5 1.06057
60 1.05199


==> data_stackedTapes/st_tr_08_m4_sym.txt <==
b SF
0 NaN
1.5 6.76869
3 8.50096
4.5 9.33001
6 9.60317
7.5 9.51199
9 9.14357
10.5 8.49542
12 7.54843
13.5 6.28676
15 4.99682
16.5 4.05147
18 3.3841
19.5 2.90596
21 2.55384
22.5 2.28725
24 2.08101
25.5 1.91731
27 1.78496
28.5 1.67758
30 1.58913
31.5 1.51618
33 1.45532
34.5 1.40227
36 1.35672
37.5 1.31823
39 1.28418
40.5 1.25357
42 1.22668
43.5 1.2031
45 1.18188
46.5 1.16237
48 1.14471
49.5 1.12891
51 1.11479
52.5 1.10195
54 1.08997
55.5 1.07888
57 1.06873
58.5 1.05956
60 1.05122


==> data_stackedTapes/st_tr_16_aj_eighth_m1_adapted.txt <==
b SF
0 NaN
1.5 5.29104
3 6.05672
4.5 6.47782
6 6.69141
7.5 6.76162


==> data_stackedTapes/st_tr_16_aj_eighth_m1_adapted_full.txt <==
b SF
0 NaN
1.5 5.291
3 6.0567
4.5 6.4778
6 6.6914
7.5 6.7616
9 6.6951
10.5 6.5593
12 6.332
13.5 6.0111
15 5.7385
16.5 5.4038
18 5.0441
19.5 4.6648
21 4.2612
22.5 3.8405
24 3.4453
26.25 2.9475
27.75 2.6797
29.25 2.4541
30.75 2.2639
32.25 2.1037
33.75 1.9698
35.25 1.8585
36.75 1.7634
38.25 1.6838
39.75 1.6157
41.25 1.5566
42.75 1.505
44.25 1.4594
45.75 1.419
47.25 1.383
48.75 1.3506
50.25 1.3215
51.75 1.2951
53.25 1.2711
54.75 1.2492
56.25 1.2292
57.75 1.2108
59.25 1.1939
60 1.186


==> data_stackedTapes/st_tr_16_aj_eighth_m2.txt <==
b SF
0 NaN
1.5 5.14018
3 5.85806
4.5 6.25878
6 6.47757
7.5 6.57452
9 6.58007
10.5 6.50321
12 6.34698
13.5 6.13292
15 5.86814
16.5 5.56309
18 5.22392
19.5 4.85695
21 4.4592
22.5 4.03626
24 3.63109
26.25 3.11428
27.75 2.83017
29.25 2.58857
30.75 2.38355
32.25 2.20973
33.75 2.06346
35.25 1.94123
36.75 1.83744
38.25 1.75016
39.75 1.67554
41.25 1.611
42.75 1.55468
44.25 1.50515
45.75 1.46129
47.25 1.42221
48.75 1.38721
50.25 1.35569
51.75 1.32718
53.25 1.30129
54.75 1.27768
56.25 1.25609
57.75 1.23628
59.25 1.21804
60 1.20946


==> data_stackedTapes/st_tr_16_aj_eighth_m4.txt <==
b SF
0 NaN
1.5 5.03011
3 5.69704
4.5 6.08196
6 6.30418
7.5 6.43069
9 6.48997
10.5 6.49106
12 6.43699
13.5 6.31663
15 6.12749
16.5 5.88159
18 5.58362
19.5 5.24131
21 4.85513
22.5 4.42771
24 4.00276
25.5 3.61751
27 3.27811
28.5 2.98406
30 2.73115
31.5 2.51444
33 2.32926
34.5 2.17245
36 2.04087
37.5 1.93
39 1.83568
40.5 1.75479
42 1.68472
43.5 1.62352
45 1.56965
46.5 1.52195
48 1.47942
49.5 1.44129
51 1.40693
52.5 1.37584
54 1.34755
55.5 1.32174
57 1.29809
58.5 1.27636
60 1.25634


==> data_stackedTapes/st_tr_16_h_eighth_m1.txt <==
b SF
0 NaN
1.5 5.89934
3 6.95364
4.5 7.48515
6 7.7042
7.5 7.72306
9 7.60571
10.5 7.37975
12 7.06407
13.5 6.67326
15 6.21988
16.5 5.71009
18 5.13805
19.5 4.51214
21 3.94688
22.5 3.47727
24 3.09459
25.5 2.78385
27 2.53031
28.5 2.32133
30 2.14719
31.5 2.00242
33 1.8824
34.5 1.78246
36 1.69867
37.5 1.62736
39 1.56572
40.5 1.51209
42 1.46527
43.5 1.424
45 1.38722
46.5 1.35414
48 1.32435
49.5 1.29745
51 1.27308
52.5 1.25091
54 1.23063
55.5 1.21201
57 1.19489
58.5 1.17911
60 1.16455


==> data_stackedTapes/st_tr_16_h_eighth_m2.txt <==
b SF
0 NaN
1.5 6.20536
3 7.45603
4.5 8.08703
6 8.34754
7.5 8.36823
9 8.22337
10.5 7.94514
12 7.55275
13.5 7.04967
15 6.44085
16.5 5.71674
18 4.90527
19.5 4.19766
21 3.63411
22.5 3.19147
24 2.84274
25.5 2.56522
27 2.34149
28.5 2.15764
30 2.00576
31.5 1.88062
33 1.77707
34.5 1.69073
36 1.61787
37.5 1.55523
39 1.50087
40.5 1.45357
42 1.41211
43.5 1.37533
45 1.34235
46.5 1.31265
48 1.28589
49.5 1.26171
51 1.23974
52.5 1.21968
54 1.2013
55.5 1.18443
57 1.16893
58.5 1.15464
60 1.14143


==> data_stackedTapes/st_tr_16_h_eighth_m4.txt <==
b SF
0 NaN
1.5 6.74911
3 8.38969
4.5 9.22799
6 9.57433
7.5 9.59502
9 9.37901
10.5 8.96223
12 8.3303
13.5 7.46377
15 6.35275
16.5 5.18732
18 4.28464
19.5 3.61876
21 3.12632
22.5 2.75524
24 2.46995
25.5 2.2458
27 2.06567
28.5 1.91908
30 1.79914
31.5 1.7007
33 1.61928
34.5 1.55057
36 1.49184
37.5 1.44105
39 1.39708
40.5 1.35856
42 1.3245
43.5 1.29424
45 1.2669
46.5 1.24226
48 1.2199
49.5 1.19983
51 1.18162
52.5 1.16486
54 1.14945
55.5 1.13528
57 1.12237
58.5 1.11048
60 1.09944


==> data_stackedTapes/st_tr_16_hb_eighth_m1.txt <==
b SF
0 NaN
1.5 5.89887
3 6.95339
4.5 7.48485
6 7.70325
7.5 7.72095
9 7.60246
10.5 7.37526
12 7.05802
13.5 6.66553
15 6.21132
16.5 5.70304
18 5.13638
19.5 4.51766
21 3.95578
22.5 3.48786
24 3.10561
25.5 2.79407
27 2.53847
28.5 2.32697
30 2.15176
31.5 2.0072
33 1.88776
34.5 1.78805
36 1.70384
37.5 1.63195
39 1.56996
40.5 1.51602
42 1.46871
43.5 1.42692
45 1.38975
46.5 1.35652
48 1.32664
49.5 1.29965
51 1.27517
52.5 1.25287
54 1.23249
55.5 1.2138
57 1.19662
58.5 1.18077
60 1.16612


==> data_stackedTapes/st_tr_16_hb_eighth_m2.txt <==
b SF
0 NaN
1.5 6.20412
3 7.45519
4.5 8.08651
6 8.34685
7.5 8.36654
9 8.21982
10.5 7.93865
12 7.54286
13.5 7.03798
15 6.43036
16.5 5.71264
18 4.91082
19.5 4.20771
21 3.64623
22.5 3.20415
24 2.85488
25.5 2.57534
27 2.34833
28.5 2.16287
30 2.01133
31.5 1.88705
33 1.78402
34.5 1.69755
36 1.62411
37.5 1.56106
39 1.50644
40.5 1.4587
42 1.41666
43.5 1.37939
45 1.34612
46.5 1.31629
48 1.28941
49.5 1.26507
51 1.24294
52.5 1.22275
54 1.20427
55.5 1.18731
57 1.17169
58.5 1.15728
60 1.14396


==> data_stackedTapes/st_tr_16_hb_eighth_m4.txt <==
b SF
0 NaN
1.5 6.74273
3 8.38532
4.5 9.22569
6 9.57177
7.5 9.59075
9 9.37117
10.5 8.94837
12 8.30727
13.5 7.43059
15 6.3127
16.5 5.15937
18 4.26457
19.5 3.60502
21 3.11646
22.5 2.74729
24 2.46191
25.5 2.23643
27 2.05692
28.5 1.91316
30 1.79653
31.5 1.70033
33 1.62001
34.5 1.55207
36 1.49385
37.5 1.44349
39 1.39962
40.5 1.36105
42 1.32689
43.5 1.29647
45 1.26923
46.5 1.2447
48 1.22254
49.5 1.20242
51 1.18409
52.5 1.16732
54 1.15195
55.5 1.13782
57 1.12479
58.5 1.11277
60 1.10165


==> data_stackedTapes/st_tr_16_m07_asym.txt <==
b SF
0 NaN
1.5 6.28248
3 7.48459
4.5 8.03111
6 8.19139
7.5 8.10729
9 7.86238
10.5 7.50388
12 7.06969
13.5 6.58336
15 6.06126
16.5 5.50714
18 4.90825
19.5 4.28473
21 3.74467
22.5 3.30289
24 2.94624
25.5 2.65794
27 2.42312
28.5 2.22963
30 2.0687
31.5 1.93538
33 1.82472
34.5 1.73242
36 1.65477
37.5 1.58837
39 1.5308
40.5 1.48066
42 1.43678
43.5 1.39798
45 1.36328
46.5 1.33204
48 1.30386
49.5 1.27839
51 1.2553
52.5 1.23425
54 1.21499
55.5 1.1973


==> data_stackedTapes/st_tr_16_m1_asym.txt <==
b SF
0 NaN
1.5 6.36218
3 7.63618
4.5 8.23046
6 8.41885
7.5 8.35007
9 8.10831
10.5 7.73817
12 7.27688
13.5 6.74674
15 6.16251
16.5 5.52312
18 4.81697
19.5 4.1524
21 3.61104
22.5 3.18013
24 2.83789
25.5 2.56392
27 2.34196
28.5 2.1593
30 2.00798
31.5 1.8831
33 1.7795
34.5 1.69304
36 1.62008
37.5 1.55743
39 1.50304
40.5 1.45565
42 1.41408
43.5 1.37724
45 1.34424
46.5 1.31452
48 1.28771
49.5 1.26346
51 1.24145
52.5 1.22138
54 1.20299
55.5 1.18608
57 1.17052
58.5 1.15618
60 1.14291


==> data_stackedTapes/st_tr_16_m1_sym.txt <==
b SF
0 NaN
1.5 5.96
3 7.06171
4.5 7.61581
6 7.84237
7.5 7.85878
9 7.73178
10.5 7.48922
12 7.15093
13.5 6.7293
15 6.23539
16.5 5.66849
18 5.01342
19.5 4.34562
21 3.78315
22.5 3.32778
24 2.96271
25.5 2.66897
27 2.43067
28.5 2.23453
30 2.07153
31.5 1.93688
33 1.82536
34.5 1.73251
36 1.65447
37.5 1.58771
39 1.52986
40.5 1.47954
42 1.43553
43.5 1.39662
45 1.36184
46.5 1.33056
48 1.30238
49.5 1.27693
51 1.25386
52.5 1.23285
54 1.21362
55.5 1.19596
57 1.17972
58.5 1.16476
60 1.15094


==> data_stackedTapes/st_tr_16_m2_asym.txt <==
b SF
0 NaN
1.5 6.49465
3 7.92765
4.5 8.61004
6 8.83846
7.5 8.78089
9 8.52611
10.5 8.11931
12 7.57583
13.5 6.89716
15 6.07759
16.5 5.13168
18 4.29826
19.5 3.65792
21 3.17251
22.5 2.80145
24 2.51343
25.5 2.28601
27 2.10223
28.5 1.95197
30 1.82901
31.5 1.72777
33 1.6437
34.5 1.57304
36 1.51278
37.5 1.46066
39 1.41538
40.5 1.37572
42 1.34075
43.5 1.30954
45 1.28147
46.5 1.25617
48 1.23334
49.5 1.21265
51 1.19382
52.5 1.17659
54 1.16078
55.5 1.14627
57 1.1329
58.5 1.12056
60 1.10913


==> data_stackedTapes/st_tr_16_m2_sym.txt <==
b SF
0 NaN
1.5 6.23437
3 7.54014
4.5 8.18713
6 8.44037
7.5 8.44143
9 8.26775
10.5 7.9525
12 7.50344
13.5 6.91449
15 6.1781
16.5 5.28957
18 4.45049
19.5 3.79087
21 3.28432
22.5 2.89447
24 2.59068
25.5 2.35063
27 2.15679
28.5 1.99794
30 1.86795
31.5 1.761
33 1.67233
34.5 1.59812
36 1.53494
37.5 1.48039
39 1.43302
40.5 1.39161
42 1.35514
43.5 1.32265
45 1.29347
46.5 1.26715
48 1.24343
49.5 1.22194
51 1.20243
52.5 1.18458
54 1.16822
55.5 1.15319
57 1.13936
58.5 1.1266
60 1.1148


==> data_stackedTapes/st_tr_16_m4_asym.txt <==
b SF
0 NaN
1.5 6.71113
3 8.36076
4.5 9.10546
6 9.31009
7.5 9.16595
9 8.76267
10.5 8.09771
12 7.14583
13.5 5.91073
15 4.71462
16.5 3.8543
18 3.24298
19.5 2.80196
21 2.47582
22.5 2.22784
24 2.03455
25.5 1.8807
27 1.7561
28.5 1.65376
30 1.56919
31.5 1.50005
33 1.44207
34.5 1.39128
36 1.34738
37.5 1.31035
39 1.27755
40.5 1.24776
42 1.22144
43.5 1.19851
45 1.17788
46.5 1.15892
48 1.14152
49.5 1.12583
51 1.11183
52.5 1.09921
54 1.08744
55.5 1.07653
57 1.06647
58.5 1.05731
60 1.04897


==> data_stackedTapes/st_tr_16_m4_sym.txt <==
b SF
0 NaN
1.5 6.79607
3 8.51953
4.5 9.31074
6 9.53875
7.5 9.39466
9 8.96604
10.5 8.23487
12 7.18323
13.5 5.83657
15 4.62194
16.5 3.76701
18 3.16884
19.5 2.74048
21 2.42457
22.5 2.18388
24 1.99584
25.5 1.84719
27 1.72614
28.5 1.6271
30 1.5457
31.5 1.47888
33 1.42212
34.5 1.37269
36 1.33031
37.5 1.29437
39 1.26222
40.5 1.23349
42 1.20831
43.5 1.18601
45 1.16579
46.5 1.14729
48 1.13059
49.5 1.11564
51 1.10218
52.5 1.08978
54 1.07823
55.5 1.06765
57 1.05799
58.5 1.04923
60 1.04116


==> data_stackedTapes/st_tr_32_m07_asym.txt <==
b SF
0 NaN
1.5 6.29489
3 7.47458
4.5 7.99907
6 8.14184
7.5 8.04434
9 7.78865
10.5 7.42499
12 6.99394
13.5 6.51964
15 6.01503
16.5 5.48255
18 4.91032
19.5 4.30625
21 3.77326
22.5 3.33374
24 2.97671
25.5 2.68658
27 2.44927
28.5 2.25326
30 2.08991
31.5 1.95411
33 1.84122
34.5 1.74697
36 1.6677
37.5 1.59998
39 1.5413
40.5 1.49017
42 1.44544
43.5 1.40591


==> data_stackedTapes/st_tr_32_m1_asym.txt <==
b SF
0 NaN
1.5 6.3627
3 7.6137
4.5 8.184
6 8.35439
7.5 8.27311
9 8.02218
10.5 7.64858
12 7.19128
13.5 6.67387
15 6.11017
16.5 5.49739
18 4.81956
19.5 4.16792
21 3.63188
22.5 3.20243
24 2.85977
25.5 2.58447
27 2.36082
28.5 2.17647
30 2.02338
31.5 1.89677
33 1.79164
34.5 1.70381
36 1.62971
37.5 1.5661
39 1.51087
40.5 1.46274
42 1.42055
43.5 1.38318
45 1.34971
46.5 1.31958
48 1.2924
49.5 1.26781
51 1.2455
52.5 1.22515
54 1.2065
55.5 1.18937
57 1.17361
58.5 1.15907
60 1.14564


==> data_stackedTapes/st_tr_32_m1_sym.txt <==
b SF
0 NaN
1.5 6.05151
3 7.17711
4.5 7.72587
6 7.93491
7.5 7.92848
9 7.77264
10.5 7.49904
12 7.13231
13.5 6.68844
15 6.17942
16.5 5.60497
18 4.95145
19.5 4.29157
21 3.73777
22.5 3.29051
24 2.93242
25.5 2.6444
27 2.41062
28.5 2.21814
30 2.05818
31.5 1.92592
33 1.81624
34.5 1.72483
36 1.64792
37.5 1.58209
39 1.525
40.5 1.47529
42 1.4318
43.5 1.39332
45 1.3589
46.5 1.32792
48 1.3
49.5 1.27476
51 1.25186
52.5 1.23101
54 1.21192
55.5 1.19439
57 1.17826
58.5 1.16339
60 1.14966


==> data_stackedTapes/st_tr_32_m2_asym.txt <==
b SF
0 NaN
1.5 6.50598
3 7.94098
4.5 8.61637
6 8.83972
7.5 8.77921
9 8.52111
10.5 8.11075
12 7.56213
13.5 6.87584
15 6.04741
16.5 5.0999
18 4.27406
19.5 3.64097
21 3.16107
22.5 2.79402
24 2.50861
25.5 2.28288
27 2.10024
28.5 1.95068
30 1.82806
31.5 1.72697
33 1.64299
34.5 1.57237
36 1.51214
37.5 1.46007
39 1.41477
40.5 1.37509
42 1.34009
43.5 1.30888
45 1.28086
46.5 1.25558
48 1.23275
49.5 1.21205
51 1.19322
52.5 1.17601
54 1.16022
55.5 1.14571
57 1.13236
58.5 1.12003
60 1.10861


==> data_stackedTapes/st_tr_32_m2_sym.txt <==
b SF
0 NaN
1.5 6.44003
3 7.84625
4.5 8.53016
6 8.78195
7.5 8.75847
9 8.54211
10.5 8.17359
12 7.66342
13.5 7.00815
15 6.2022
16.5 5.2549
18 4.40157
19.5 3.74151
21 3.2399
22.5 2.85616
24 2.55806
25.5 2.3228
27 2.13289
28.5 1.97744
30 1.85023
31.5 1.74549
33 1.65864
34.5 1.58588
36 1.52386
37.5 1.47027
39 1.42372
40.5 1.383
42 1.34715
43.5 1.31522
45 1.28657
46.5 1.26073
48 1.2374
49.5 1.21627
51 1.19707
52.5 1.17953
54 1.16344
55.5 1.14867
57 1.13506
58.5 1.12251
60 1.1109


==> data_stackedTapes/st_tr_32_m4_asym.txt <==
b SF
0 NaN
1.5 6.66773
3 8.32363
4.5 9.08586
6 9.32337
7.5 9.21287
9 8.83257
10.5 8.16703
12 7.1949
13.5 5.92286
15 4.71464
16.5 3.85656
18 3.24745
19.5 2.80799
21 2.48199
22.5 2.23397
24 2.04056
25.5 1.88564
27 1.7602
28.5 1.65742
30 1.57188
31.5 1.50239
33 1.44412
34.5 1.39294
36 1.34876
37.5 1.31135
39 1.27866
40.5 1.24874
42 1.2222
43.5 1.19916
45 1.1785
46.5 1.15941
48 1.14176
49.5 1.12589
51 1.11187
52.5 1.09927
54 1.08749
55.5 1.07645
57 1.06622
58.5 1.0569
60 1.04854


==> data_stackedTapes/st_tr_32_m4_sym.txt <==
b SF
0 NaN
1.5 6.65904
3 8.32501
4.5 9.10232
6 9.35739
7.5 9.25972
9 8.8849
10.5 8.21806
12 7.23987
13.5 5.95879
15 4.73281
16.5 3.86544
18 3.25065
19.5 2.80781
21 2.48059
22.5 2.23203
24 2.03832
25.5 1.88323
27 1.758
28.5 1.65488
30 1.56918
31.5 1.49931
33 1.44108
34.5 1.38986
36 1.3453
37.5 1.30757
39 1.27486
40.5 1.24504
42 1.21836
43.5 1.195
45 1.17434
46.5 1.15554
48 1.13822
49.5 1.12252
51 1.10844
52.5 1.09578
54 1.08415
55.5 1.07333
57 1.0633
58.5 1.05411
60 1.04582


==> data_stackedTapes/st_tr_ho_aj_m2_prisms.txt <==
b SF
0 NaN
1.5 5.42004
3 6.27324
4.5 6.63586
6 6.74022
7.5 6.70731
9 6.59887
10.5 6.42146
12 6.19371
13.5 5.92752
15 5.62797
16.5 5.30392
18 4.95997
19.5 4.59858
21 4.2165
22.5 3.81756
24 3.4434
25.5 3.11321
27 2.82846
28.5 2.58574
30 2.37964
31.5 2.20483
33 2.05726
34.5 1.93353
36 1.82962
37.5 1.74157
39 1.66625
40.5 1.60119
42 1.54453
43.5 1.49478
45 1.45081
46.5 1.41171
48 1.37675
49.5 1.34533
51 1.31696
52.5 1.29124
54 1.26783
55.5 1.24646
57 1.22687
58.5 1.20887
60 1.19228


==> data_stackedTapes/st_tr_ho_aj_m4_prisms.txt <==
b SF
0 NaN
1.5 5.44612
3 6.25448
4.5 6.70867
6 6.95907
7.5 7.04573
9 6.95916
10.5 6.78547
12 6.56808
13.5 6.30618
15 6.00743
16.5 5.68095
18 5.33063
19.5 4.9591
21 4.56423
22.5 4.14543
24 3.73993
25.5 3.37764
27 3.06239
28.5 2.79194
30 2.56132
31.5 2.36509
33 2.19871
34.5 2.05849
36 1.94032
37.5 1.84021
39 1.75466
40.5 1.68093
42 1.61689
43.5 1.56087
45 1.5115
46.5 1.46772
48 1.42869
49.5 1.39368
51 1.36214
52.5 1.33359
54 1.30764
55.5 1.28397
57 1.2623
58.5 1.2424
60 1.22408


==> data_stackedTapes/st_tr_ho_h_m2.txt <==
b SF
0 NaN
1.5 6.60563
3 7.836
4.5 8.25865
6 8.24999
7.5 7.99717
9 7.61864
10.5 7.16722
12 6.68013
13.5 6.17418
15 5.65331
16.5 5.11298
18.75 4.24141
19.875 3.83348
21 3.47893
22.5 3.08458
24 2.76781
25.5469 2.50892
27.3281 2.27937
28.8281 2.12838
30.1406 2.01644
31.6406 1.90221
33.1406 1.79727


==> data_stackedTapes/st_tr_ho_h_m2_prisms.txt <==
b SF
0 NaN
1.5 6.41237
3 7.508
4.5 7.88823
6 7.87259
7.5 7.64454
9 7.31857
10.5 6.94249
12 6.53908
13.5 6.11219
15 5.66237
16.5 5.19518
18 4.70684
19.5 4.18472
21 3.69193
22.5 3.27606
24 2.93463
25.5 2.65826
27 2.43585
28.5 2.25743
30 2.11159
31.875 1.95733
33 1.87488


==> data_stackedTapes/st_tr_ho_h_m4.txt <==
b SF
0 NaN
1.5 7.11869
3 8.71982
4.5 9.34003
6 9.3888
7.5 9.09664
9 8.59376
10.5 7.9686
12 7.2617
13.5 6.47695
15 5.61176
16.5 4.70408
18 3.95595
19.5 3.38647
21 2.95879
22.5 2.62981
24 2.37651
25.5 2.18478
27 2.03555
28.5 1.91274
30 1.80543
31.5 1.7075
33 1.61883
34.5 1.54705
36 1.49011
37.5 1.43887
38.25 1.41456
39.75 1.37012
41.25 1.33127
42.75 1.29874
43.5 1.28415
45 1.25777
46.5 1.23344
47.25 1.22189
48 1.21123
49.5 1.19108
51 1.17359
51.75 1.16521
52.5 1.1571
53.25 1.14946
54 1.14205
54.75 1.13492
56.25 1.12153
56.625 1.11836
57.375 1.11221
57.75 1.10925
58.125 1.10632
58.875 1.10057
59.1562 1.09845
59.7187 1.09436
60 1.09238


==> data_stackedTapes/st_tr_ho_h_m4_prisms.txt <==
b SF
0 NaN
1.5 6.58371
3 7.8795
4.5 8.386
6 8.4501
7.5 8.24977
9 7.88652
10.5 7.42081
12 6.8936
13.5 6.32258
15 5.71314
16.5 5.05045
18 4.34704
19.5 3.74429
21 3.26624
22.5 2.89135
24 2.59822
25.5 2.37003
27 2.19406
28.5 2.05291
30 1.93092
31.5 1.82107
33 1.72136
34.5 1.64038
36 1.57006
37.5 1.5125
39 1.45949
40.5 1.41417
42 1.37548
43.5 1.34072
45 1.30907
46.5 1.28078
48 1.25606
49.5 1.23357
51 1.2129
52.5 1.19391
54 1.17636
55.5 1.16029
57 1.14564
58.5 1.1322
60 1.11973


==> data_stackedTapes/st_tr_ho_hb_m2_prisms.txt <==
b SF
0 NaN
1.5 6.40661
3 7.50559
4.5 7.88286
6 7.85226
7.875 7.53798
9.375 7.20457
10.875 6.83346
12 6.53736
13.5 6.11555
15 5.66954
16.5 5.20555
18 4.71947
19.5 4.19832
21 3.70552
22.5 3.28829
24 2.9428
25.5 2.65863
27 2.42452
28.5 2.23067
30 2.06998


==> data_stackedTapes/st_tr_ho_hb_m2_prisms_new_2.txt <==
b SF
0 NaN
1.5 6.40661
3 7.50559
4.5 7.88286
6 7.85226
7.875 7.53798
9.375 7.20457
10.875 6.83346
12 6.53736
13.5 6.11555
15 5.66954
16.5 5.20555
18 4.71947
19.5 4.19832
21 3.70552
22.5 3.28829
24 2.9428
25.5 2.65863
27 2.42452
28.5 2.23067
30 2.06998
31.5 1.9371
33 1.82689
34.5 1.73446
36.0469 1.65382


==> data_stackedTapes/st_tr_ho_hb_m4_prisms.txt <==
b SF
0 NaN
1.5 6.57809
3 7.87743
4.5 8.38471
6 8.44881
7.5 8.24799
9 7.88472
10.5 7.41809
12 6.89006
13.5 6.32112
15 5.71678
16.5 5.06256
18 4.36772
19.5 3.76869
21 3.29079
22.5 2.9138
24 2.61462
25.5 2.37404
27 2.17828
28.5 2.01839
30 1.88768
31.5 1.78011
33 1.69043
34.5 1.61475
36 1.5502
37.5 1.49454
39 1.44607
40.5 1.40357
42 1.36604
43.5 1.33267
45 1.3028
46.5 1.2759
48 1.25155
49.5 1.22943
51 1.20928
52.5 1.19086
54 1.17399
55.5 1.15848
57 1.14419
58.5 1.13101
60 1.11881


==> data_stackedTapes/stackTape_transverse_homog_verif.txt <==
r hpref hp hb aj
0.01 0.971104 0.980846 1.04444 1.11818
0.1787 0.971104 0.980846 1.04444 1.11818
0.3474 0.971104 0.980846 1.04444 1.11818
0.5161 0.971104 0.980846 1.04444 1.11818
0.6848 0.956551 0.980846 1.04444 1.11818
0.8535 0.956551 0.980846 1.04444 1.11818
1.0222 0.956551 0.980846 1.04444 1.11818
1.1909 0.956551 0.923775 0.983112 1.06938
1.3596 0.937164 0.923775 0.983112 1.06938
1.5283 0.937164 0.923775 0.983112 1.06938
1.697 0.937164 0.923775 0.983112 1.06938
1.8657 0.901235 0.923775 0.983112 1.06938
2.0344 0.901235 0.923775 0.983112 1.06938
2.2031 0.901235 0.923775 0.983112 1.06938
2.3718 0.901235 0.865898 0.920865 0.95926
2.5405 0.861935 0.865898 0.920865 0.95926
2.7092 0.861935 0.865898 0.920865 0.95926
2.8779 0.861935 0.865898 0.920865 0.95926
3.0466 0.861935 0.865898 0.920865 0.95926
3.2153 0.798611 0.865898 0.920865 0.95926
3.384 0.798611 0.865898 0.920865 0.95926
3.5527 0.798611 0.712056 0.755345 0.798359
3.7214 0.739273 0.712056 0.755345 0.798359
3.8901 0.739273 0.712056 0.755345 0.798359
4.0588 0.739273 0.712056 0.755345 0.798359
4.2275 0.739273 0.712056 0.755345 0.798359
4.3962 0.658866 0.712056 0.755345 0.798359
4.5649 0.658866 0.712056 0.755345 0.798359
4.7336 0.658866 0.582888 0.616218 0.611491
4.9023 0.658866 0.582888 0.616218 0.611491
5.071 0.568353 0.582888 0.616218 0.611491
5.2397 0.568353 0.582888 0.616218 0.611491
5.4084 0.568353 0.582888 0.616218 0.611491
5.5771 0.461785 0.582888 0.616218 0.611491
5.7458 0.461785 0.582888 0.616218 0.611491
5.9145 0.461785 0.379211 0.396702 0.347333
6.0832 0.461785 0.379211 0.396702 0.347333
6.2519 0.37002 0.379211 0.396702 0.347333
6.4206 0.37002 0.379211 0.396702 0.347333
6.5893 0.37002 0.379211 0.396702 0.347333
6.758 0.37002 0.379211 0.396702 0.347333
6.9267 0.245535 0.379211 0.396702 0.347333
7.0954 0.245535 0.156144 0.155983 0.076512
7.2641 0.245535 0.156144 0.155983 0.076512
7.4328 0.125162 0.156144 0.155983 0.076512
7.6015 0.125162 0.156144 0.155983 0.076512
7.7702 0.125162 0.156144 0.155983 0.076512
7.9389 0.125162 0.156144 0.155983 0.076512
8.1076 -0.00213749 0.156144 0.155983 0.076512
8.2763 -0.00213749 -0.126259 -0.149164 -0.214989
8.445 -0.00213749 -0.126259 -0.149164 -0.214989
8.6137 -0.00213749 -0.126259 -0.149164 -0.214989
8.7824 -0.119345 -0.126259 -0.149164 -0.214989
8.9511 -0.119345 -0.126259 -0.149164 -0.214989
9.1198 -0.119345 -0.126259 -0.149164 -0.214989
9.2885 -0.25348 -0.126259 -0.149164 -0.214989
9.4572 -0.25348 -0.331021 -0.370873 -0.444794
9.6259 -0.25348 -0.331021 -0.370873 -0.444794
9.7946 -0.25348 -0.331021 -0.370873 -0.444794
9.9633 -0.378194 -0.331021 -0.370873 -0.444794
10.132 -0.378194 -0.331021 -0.370873 -0.444794
10.3007 -0.378194 -0.331021 -0.370873 -0.444794
10.4694 -0.378194 -0.331021 -0.370873 -0.444794
10.6381 -0.465174 -0.548541 -0.607094 -0.716762
10.8068 -0.465174 -0.548541 -0.607094 -0.716762
10.9755 -0.465174 -0.548541 -0.607094 -0.716762
11.1442 -0.552143 -0.548541 -0.607094 -0.716762
11.3129 -0.552143 -0.548541 -0.607094 -0.716762
11.4816 -0.552143 -0.548541 -0.607094 -0.716762
11.6503 -0.552143 -0.548541 -0.607094 -0.716762
11.819 -0.603682 -0.62354 -0.68942 -0.779628
11.9877 -0.603682 -0.62354 -0.68942 -0.779628
12.1564 -0.603682 -0.62354 -0.68942 -0.779628
12.3251 -0.603682 -0.62354 -0.68942 -0.779628
12.4938 -0.616093 -0.62354 -0.68942 -0.779628
12.6625 -0.616093 -0.62354 -0.68942 -0.779628
12.8312 -0.616093 -0.62354 -0.68942 -0.779628
12.9999 -0.616093 -0.62354 -0.68942 -0.779628
13.1686 0.00420504 0.563123 0.546902 -0.216874
13.3373 0.00420504 0.56213 0.545758 0.314794
13.506 1.34705 0.561164 0.544646 0.83318
13.6747 1.34705 0.560224 0.543563 1.33878
13.8434 1.34705 2.5149 2.59165 1.83543
14.0121 2.68198 2.51167 2.58774 2.32021
14.1808 2.68198 2.50856 2.58399 2.79345
14.3495 2.68198 2.50557 2.58038 3.25557
14.5182 4.00485 4.39897 4.52701 3.73422
14.6869 4.00485 4.3965 4.52313 4.20316
14.8556 5.31037 4.39411 4.5194 4.66144
15.0243 5.31037 4.39181 4.51581 5.10944
15.193 5.31037 6.22531 6.46816 5.57393
15.3617 6.59487 6.22262 6.46533 6.03011
15.5304 6.59487 6.22004 6.46261 6.47638
15.6991 6.59487 6.21754 6.45999 6.91307
15.8678 7.85693 7.99652 8.35328 7.36178
16.0365 7.85693 7.99404 8.35074 7.80314
16.2052 9.09268 7.99165 8.34828 8.23531
16.3739 9.09268 7.98934 8.3459 8.65858
16.5426 9.09268 9.7021 10.1375 9.08876
16.7113 10.2972 9.70008 10.1355 9.51222
16.88 10.2972 9.69813 10.1336 9.9272
17.0487 10.2972 9.69624 10.1317 10.334
17.2174 11.4686 11.3358 11.8077 10.7454
17.3861 11.4686 11.3343 11.8057 11.1509
17.5548 12.6062 11.3329 11.8039 11.5485
17.7235 12.6062 11.3314 11.8021 11.9385
17.8922 12.6062 12.8983 13.4707 12.3325
18.0609 13.7112 12.8972 13.4695 12.7211
18.2296 13.7112 12.8961 13.4685 13.1025
18.3983 13.7112 12.8951 13.4674 13.477
18.567 14.7868 14.4003 15.0864 13.856
18.7357 14.7868 14.3996 15.0859 14.2307
18.9044 15.8356 14.3989 15.0853 14.5987
19.0731 15.8356 14.3982 15.0847 14.9602
19.2418 15.8356 15.8704 16.6055 15.3292
19.4105 16.8635 15.8702 16.6053 15.6951
19.5792 16.8635 15.8701 16.605 16.0548
19.7479 16.8635 15.87 16.6047 16.4083
19.9166 17.8724 17.3192 18.1756 16.7716
20.0853 17.8724 17.3196 18.1762 17.1333
20.254 18.8605 17.3199 18.1769 17.489
20.4227 18.8605 17.3203 18.1775 17.8387
20.5914 18.8605 18.8582 19.8503 18.2022
20.7601 19.8156 18.8604 19.8528 18.5661
20.9288 19.8156 18.8626 19.8553 18.9241
21.0975 19.8156 18.8648 19.8578 19.2764
21.2662 20.6916 20.4821 21.6299 19.6468
21.4349 20.6916 20.4865 21.6362 20.0199
21.6036 21.3995 20.491 21.6426 20.3872
21.7723 21.3995 20.4957 21.6492 20.7488
21.941 21.3995 22.4815 23.7519 21.1322
22.1097 21.8725 22.4934 23.7665 21.5209
22.2784 21.8725 22.5067 23.7827 21.9038
22.4471 21.8725 22.5213 23.8003 22.2808
22.6158 21.7514 21.3666 22.5199 21.5299
22.7845 21.7514 21.3666 22.5199 21.5299
22.9532 21.7514 21.3666 22.5199 21.5299
23.1219 21.7514 21.3666 22.5199 21.5299
23.2906 21.0153 21.3666 22.5199 21.5299
23.4593 21.0153 21.3666 22.5199 21.5299
23.628 21.0153 21.3666 22.5199 21.5299
23.7967 20.3663 21.3666 22.5199 21.5299
23.9654 20.3663 19.6146 20.6631 19.8657
24.1341 20.3663 19.6146 20.6631 19.8657
24.3028 20.3663 19.6146 20.6631 19.8657
24.4715 19.4819 19.6146 20.6631 19.8657
24.6402 19.4819 19.6146 20.6631 19.8657
24.8089 19.4819 19.6146 20.6631 19.8657
24.9776 19.4819 19.6146 20.6631 19.8657
25.1463 19.4819 19.6146 20.6631 19.8657
25.315 18.7759 19.6146 20.6631 19.8657
25.4837 18.7759 19.6146 20.6631 19.8657
25.6524 18.7759 19.6146 20.6631 19.8657
25.8211 18.7759 17.2117 18.1108 17.9787
25.9898 17.8984 17.2117 18.1108 17.9787
26.1585 17.8984 17.2117 18.1108 17.9787
26.3272 17.8984 17.2117 18.1108 17.9787
26.4959 17.8984 17.2117 18.1108 17.9787
26.6646 17.0851 17.2117 18.1108 17.9787
26.8333 17.0851 17.2117 18.1108 17.9787
27.002 17.0851 17.2117 18.1108 17.9787
27.1707 17.0851 17.2117 18.1108 17.9787
27.3394 17.0851 17.2117 18.1108 17.9787
27.5081 16.286 17.2117 18.1108 17.9787
27.6768 16.286 17.2117 18.1108 17.9787
27.8455 16.286 17.2117 18.1108 17.9787
28.0142 16.286 14.7431 15.4947 15.3477
28.1829 16.286 14.7431 15.4947 15.3477
28.3516 15.4616 14.7431 15.4947 15.3477
28.5203 15.4616 14.7431 15.4947 15.3477
28.689 15.4616 14.7431 15.4947 15.3477
28.8577 15.4616 14.7431 15.4947 15.3477
29.0264 14.8483 14.7431 15.4947 15.3477
29.1951 14.8483 14.7431 15.4947 15.3477
29.3638 14.8483 14.7431 15.4947 15.3477
29.5325 14.8483 14.7431 15.4947 15.3477
29.7012 14.8483 14.7431 15.4947 15.3477
29.8699 14.1331 14.7431 15.4947 15.3477
30.0386 14.1331 14.7431 15.4947 15.3477
30.2073 14.1331 14.7431 15.4947 15.3477
30.376 14.1331 14.7431 15.4947 15.3477
30.5447 14.1331 14.7431 15.4947 15.3477
30.7134 14.1331 12.8999 13.5456 12.7452
30.8821 13.5204 12.8999 13.5456 12.7452
31.0508 13.5204 12.8999 13.5456 12.7452
31.2195 13.5204 12.8999 13.5456 12.7452
31.3882 13.5204 12.8999 13.5456 12.7452
31.5569 13.5204 12.8999 13.5456 12.7452
31.7256 12.9594 12.8999 13.5456 12.7452
31.8943 12.9594 12.8999 13.5456 12.7452
32.063 12.9594 12.8999 13.5456 12.7452
32.2317 12.9594 12.8999 13.5456 12.7452
32.4004 12.9594 12.8999 13.5456 12.7452
32.5691 12.455 12.8999 13.5456 12.7452
32.7378 12.455 12.8999 13.5456 12.7452
32.9065 12.455 12.8999 13.5456 12.7452
33.0752 12.455 12.8999 13.5456 12.7452
33.2439 12.455 12.8999 13.5456 12.7452
33.4126 12.455 12.8999 13.5456 12.7452
33.5813 11.9651 12.8999 13.5456 12.7452


==> data_stackedTapes/stackTape_transverse_simple_verif.txt <==
r hp hb aj
0.01 0.971104 0.971369 1.1092
0.1787 0.971104 0.971369 1.1092
0.3474 0.971104 0.971369 1.1092
0.5161 0.971104 0.971369 1.1092
0.6848 0.956551 0.956809 1.09687
0.8535 0.956551 0.956809 1.09687
1.0222 0.956551 0.956809 1.09687
1.1909 0.956551 0.956809 1.09687
1.3596 0.937164 0.937414 1.0633
1.5283 0.937164 0.937414 1.0633
1.697 0.937164 0.937414 1.0633
1.8657 0.901235 0.90147 1.02521
2.0344 0.901235 0.90147 1.02521
2.2031 0.901235 0.90147 1.02521
2.3718 0.901235 0.90147 1.02521
2.5405 0.861935 0.862153 0.976456
2.7092 0.861935 0.862153 0.976456
2.8779 0.861935 0.862153 0.976456
3.0466 0.861935 0.862153 0.976456
3.2153 0.798611 0.798803 0.902891
3.384 0.798611 0.798803 0.902891
3.5527 0.798611 0.798803 0.902891
3.7214 0.739273 0.73944 0.815544
3.8901 0.739273 0.73944 0.815544
4.0588 0.739273 0.73944 0.815544
4.2275 0.739273 0.73944 0.815544
4.3962 0.658866 0.659 0.720145
4.5649 0.658866 0.659 0.720145
4.7336 0.658866 0.659 0.720145
4.9023 0.658866 0.659 0.720145
5.071 0.568353 0.568451 0.611908
5.2397 0.568353 0.568451 0.611908
5.4084 0.568353 0.568451 0.611908
5.5771 0.461785 0.461841 0.482131
5.7458 0.461785 0.461841 0.482131
5.9145 0.461785 0.461841 0.482131
6.0832 0.461785 0.461841 0.482131
6.2519 0.37002 0.370043 0.365335
6.4206 0.37002 0.370043 0.365335
6.5893 0.37002 0.370043 0.365335
6.758 0.37002 0.370043 0.365335
6.9267 0.245535 0.245513 0.22088
7.0954 0.245535 0.245513 0.22088
7.2641 0.245535 0.245513 0.22088
7.4328 0.125162 0.125102 0.0665002
7.6015 0.125162 0.125102 0.0665002
7.7702 0.125162 0.125102 0.0665002
7.9389 0.125162 0.125102 0.0665002
8.1076 -0.00213749 -0.00223122 -0.0728134
8.2763 -0.00213749 -0.00223122 -0.0728134
8.445 -0.00213749 -0.00223122 -0.0728134
8.6137 -0.00213749 -0.00223122 -0.0728134
8.7824 -0.119345 -0.119465 -0.206176
8.9511 -0.119345 -0.119465 -0.206176
9.1198 -0.119345 -0.119465 -0.206176
9.2885 -0.25348 -0.25362 -0.336139
9.4572 -0.25348 -0.25362 -0.336139
9.6259 -0.25348 -0.25362 -0.336139
9.7946 -0.25348 -0.25362 -0.336139
9.9633 -0.378194 -0.378341 -0.528844
10.132 -0.378194 -0.378341 -0.528844
10.3007 -0.378194 -0.378341 -0.528844
10.4694 -0.378194 -0.378341 -0.528844
10.6381 -0.465174 -0.465316 -0.616089
10.8068 -0.465174 -0.465316 -0.616089
10.9755 -0.465174 -0.465316 -0.616089
11.1442 -0.552143 -0.552266 -0.68118
11.3129 -0.552143 -0.552266 -0.68118
11.4816 -0.552143 -0.552266 -0.68118
11.6503 -0.552143 -0.552266 -0.68118
11.819 -0.603682 -0.603787 -0.748419
11.9877 -0.603682 -0.603787 -0.748419
12.1564 -0.603682 -0.603787 -0.748419
12.3251 -0.603682 -0.603787 -0.748419
12.4938 -0.616093 -0.616183 -0.764366
12.6625 -0.616093 -0.616183 -0.764366
12.8312 -0.616093 -0.616183 -0.764366
12.9999 -0.616093 -0.616183 -0.764366
13.1686 0.00420504 0.00356038 0.375769
13.3373 0.00420504 0.00356038 1.41086
13.506 1.34705 1.34618 1.41086
13.6747 1.34705 1.34618 2.4165
13.8434 1.34705 1.34618 2.4165
14.0121 2.68198 2.67983 3.40679
14.1808 2.68198 2.67983 3.40679
14.3495 2.68198 2.67983 4.38427
14.5182 4.00485 3.99802 4.38427
14.6869 4.00485 3.99802 5.34779
14.8556 5.31037 5.31404 5.34779
15.0243 5.31037 5.31404 6.3008
15.193 5.31037 5.31404 6.3008
15.3617 6.59487 6.58929 7.24158
15.5304 6.59487 6.58929 7.24158
15.6991 6.59487 6.58929 8.16685
15.8678 7.85693 7.86256 8.16685
16.0365 7.85693 7.86256 9.07821
16.2052 9.09268 9.08932 9.07821
16.3739 9.09268 9.08932 9.97227
16.5426 9.09268 9.08932 9.97227
16.7113 10.2972 10.3003 10.8478
16.88 10.2972 10.3003 10.8478
17.0487 10.2972 10.3003 11.7064
17.2174 11.4686 11.467 11.7064
17.3861 11.4686 11.467 12.5464
17.5548 12.6062 12.6053 12.5464
17.7235 12.6062 12.6053 13.3686
17.8922 12.6062 12.6053 13.3686
18.0609 13.7112 13.7176 14.1754
18.2296 13.7112 13.7176 14.1754
18.3983 13.7112 13.7176 14.9676
18.567 14.7868 14.7834 14.9676
18.7357 14.7868 14.7834 15.7465
18.9044 15.8356 15.8422 16.5154
19.0731 15.8356 15.8422 16.5154
19.2418 15.8356 15.8422 17.2763
19.4105 16.8635 16.8679 17.2763
19.5792 16.8635 16.8679 18.0311
19.7479 16.8635 16.8679 18.0311
19.9166 17.8724 17.8749 18.7823
20.0853 17.8724 17.8749 18.7823
20.254 18.8605 18.8709 19.5315
20.4227 18.8605 18.8709 19.5315
20.5914 18.8605 18.8709 20.2782
20.7601 19.8156 19.8267 20.2782
20.9288 19.8156 19.8267 21.0177
21.0975 19.8156 19.8267 21.0177
21.2662 20.6916 20.6938 21.7375
21.4349 20.6916 20.6938 21.7375
21.6036 21.3995 21.3847 22.4113
21.7723 21.3995 21.3847 22.4113
21.941 21.3995 21.3847 22.9925
22.1097 21.8725 21.8506 22.9925
22.2784 21.8725 21.8506 23.4062
22.4471 21.8725 21.8506 23.4062
22.6158 21.7514 21.7584 22.6206
22.7845 21.7514 21.7584 22.6206
22.9532 21.7514 21.7584 22.6206
23.1219 21.7514 21.7584 22.6206
23.2906 21.0153 21.0219 21.6974
23.4593 21.0153 21.0219 21.6974
23.628 21.0153 21.0219 21.6974
23.7967 20.3663 20.3724 21.6974
23.9654 20.3663 20.3724 21.6974
24.1341 20.3663 20.3724 21.6974
24.3028 20.3663 20.3724 20.0896
24.4715 19.4819 19.4872 20.0896
24.6402 19.4819 19.4872 20.0896
24.8089 19.4819 19.4872 20.0896
24.9776 19.4819 19.4872 20.0896
25.1463 19.4819 19.4872 20.0896
25.315 18.7759 18.7805 20.0896
25.4837 18.7759 18.7805 18.6228
25.6524 18.7759 18.7805 18.6228
25.8211 18.7759 18.7805 18.6228
25.9898 17.8984 17.9021 18.6228
26.1585 17.8984 17.9021 18.6228
26.3272 17.8984 17.9021 18.6228
26.4959 17.8984 17.9021 18.6228
26.6646 17.0851 17.0879 18.6228
26.8333 17.0851 17.0879 18.6228
27.002 17.0851 17.0879 18.6228
27.1707 17.0851 17.0879 16.1866
27.3394 17.0851 17.0879 16.1866
27.5081 16.286 16.288 16.1866
27.6768 16.286 16.288 16.1866
27.8455 16.286 16.288 16.1866
28.0142 16.286 16.288 16.1866
28.1829 16.286 16.288 16.1866
28.3516 15.4616 15.4629 16.1866
28.5203 15.4616 15.4629 16.1866
28.689 15.4616 15.4629 16.1866
28.8577 15.4616 15.4629 16.1866
29.0264 14.8483 14.8491 16.1866
29.1951 14.8483 14.8491 14.1544
29.3638 14.8483 14.8491 14.1544
29.5325 14.8483 14.8491 14.1544
29.7012 14.8483 14.8491 14.1544
29.8699 14.1331 14.1334 14.1544
30.0386 14.1331 14.1334 14.1544
30.2073 14.1331 14.1334 14.1544
30.376 14.1331 14.1334 14.1544
30.5447 14.1331 14.1334 14.1544
30.7134 14.1331 14.1334 14.1544
30.8821 13.5204 13.5203 14.1544
31.0508 13.5204 13.5203 14.1544
31.2195 13.5204 13.5203 14.1544
31.3882 13.5204 13.5203 14.1544
31.5569 13.5204 13.5203 14.1544
31.7256 12.9594 12.9589 14.1544
31.8943 12.9594 12.9589 14.1544
32.063 12.9594 12.9589 11.8628
32.2317 12.9594 12.9589 11.8628
32.4004 12.9594 12.9589 11.8628
32.5691 12.455 12.4544 11.8628
32.7378 12.455 12.4544 11.8628
32.9065 12.455 12.4544 11.8628
33.0752 12.455 12.4544 11.8628
33.2439 12.455 12.4544 11.8628
33.4126 12.455 12.4544 11.8628
33.5813 11.9651 11.9643 11.8628


==> data_stackedTapes/stackTape_transverse_simple_verif_fix.txt <==
r hp hb aj
0.01 0.971104 0.971369 1.1092
0.1787 0.971104 0.971369 1.1092
0.3474 0.971104 0.971369 1.1092
0.5161 0.971104 0.971369 1.1092
0.6848 0.956551 0.956809 1.09687
0.8535 0.956551 0.956809 1.09687
1.0222 0.956551 0.956809 1.09687
1.1909 0.956551 0.956809 1.09687
1.3596 0.937164 0.937414 1.0633
1.5283 0.937164 0.937414 1.0633
1.697 0.937164 0.937414 1.0633
1.8657 0.901235 0.90147 1.02521
2.0344 0.901235 0.90147 1.02521
2.2031 0.901235 0.90147 1.02521
2.3718 0.901235 0.90147 1.02521
2.5405 0.861935 0.862153 0.976456
2.7092 0.861935 0.862153 0.976456
2.8779 0.861935 0.862153 0.976456
3.0466 0.861935 0.862153 0.976456
3.2153 0.798611 0.798803 0.902891
3.384 0.798611 0.798803 0.902891
3.5527 0.798611 0.798803 0.902891
3.7214 0.739273 0.73944 0.815544
3.8901 0.739273 0.73944 0.815544
4.0588 0.739273 0.73944 0.815544
4.2275 0.739273 0.73944 0.815544
4.3962 0.658866 0.659 0.720145
4.5649 0.658866 0.659 0.720145
4.7336 0.658866 0.659 0.720145
4.9023 0.658866 0.659 0.720145
5.071 0.568353 0.568451 0.611908
5.2397 0.568353 0.568451 0.611908
5.4084 0.568353 0.568451 0.611908
5.5771 0.461785 0.461841 0.482131
5.7458 0.461785 0.461841 0.482131
5.9145 0.461785 0.461841 0.482131
6.0832 0.461785 0.461841 0.482131
6.2519 0.37002 0.370043 0.365335
6.4206 0.37002 0.370043 0.365335
6.5893 0.37002 0.370043 0.365335
6.758 0.37002 0.370043 0.365335
6.9267 0.245535 0.245513 0.22088
7.0954 0.245535 0.245513 0.22088
7.2641 0.245535 0.245513 0.22088
7.4328 0.125162 0.125102 0.0665002
7.6015 0.125162 0.125102 0.0665002
7.7702 0.125162 0.125102 0.0665002
7.9389 0.125162 0.125102 0.0665002
8.1076 -0.00213749 -0.00223122 -0.0728134
8.2763 -0.00213749 -0.00223122 -0.0728134
8.445 -0.00213749 -0.00223122 -0.0728134
8.6137 -0.00213749 -0.00223122 -0.0728134
8.7824 -0.119345 -0.119465 -0.206176
8.9511 -0.119345 -0.119465 -0.206176
9.1198 -0.119345 -0.119465 -0.206176
9.2885 -0.25348 -0.25362 -0.336139
9.4572 -0.25348 -0.25362 -0.336139
9.6259 -0.25348 -0.25362 -0.336139
9.7946 -0.25348 -0.25362 -0.336139
9.9633 -0.378194 -0.378341 -0.528844
10.132 -0.378194 -0.378341 -0.528844
10.3007 -0.378194 -0.378341 -0.528844
10.4694 -0.378194 -0.378341 -0.528844
10.6381 -0.465174 -0.465316 -0.616089
10.8068 -0.465174 -0.465316 -0.616089
10.9755 -0.465174 -0.465316 -0.616089
11.1442 -0.552143 -0.552266 -0.68118
11.3129 -0.552143 -0.552266 -0.68118
11.4816 -0.552143 -0.552266 -0.68118
11.6503 -0.552143 -0.552266 -0.68118
11.819 -0.603682 -0.603787 -0.748419
11.9877 -0.603682 -0.603787 -0.748419
12.1564 -0.603682 -0.603787 -0.748419
12.3251 -0.603682 -0.603787 -0.748419
12.4938 -0.616093 -0.616183 -0.764366
12.6625 -0.616093 -0.616183 -0.764366
12.8312 -0.616093 -0.616183 -0.764366
12.9999 -0.616093 -0.616183 -0.764366
13.1686 0.00420504 0.00356038 0.375769
13.3373 0.00420504 0.00356038 1.41086
13.506 1.34705 1.34618 1.41086
13.6747 1.34705 1.34618 2.4165
13.8434 1.34705 1.34618 2.4165
14.0121 2.68198 2.67983 3.40679
14.1808 2.68198 2.67983 3.40679
14.3495 2.68198 2.67983 4.38427
14.5182 4.00485 3.99802 4.38427
14.6869 4.00485 3.99802 5.34779
14.8556 5.31037 5.31404 5.34779
15.0243 5.31037 5.31404 6.3008
15.193 5.31037 5.31404 6.3008
15.3617 6.59487 6.58929 7.24158
15.5304 6.59487 6.58929 7.24158
15.6991 6.59487 6.58929 8.16685
15.8678 7.85693 7.86256 8.16685
16.0365 7.85693 7.86256 9.07821
16.2052 9.09268 9.08932 9.07821
16.3739 9.09268 9.08932 9.97227
16.5426 9.09268 9.08932 9.97227
16.7113 10.2972 10.3003 10.8478
16.88 10.2972 10.3003 10.8478
17.0487 10.2972 10.3003 11.7064
17.2174 11.4686 11.467 11.7064
17.3861 11.4686 11.467 12.5464
17.5548 12.6062 12.6053 12.5464
17.7235 12.6062 12.6053 13.3686
17.8922 12.6062 12.6053 13.3686
18.0609 13.7112 13.7176 14.1754
18.2296 13.7112 13.7176 14.1754
18.3983 13.7112 13.7176 14.9676
18.567 14.7868 14.7834 14.9676
18.7357 14.7868 14.7834 15.7465
18.9044 15.8356 15.8422 16.5154
19.0731 15.8356 15.8422 16.5154
19.2418 15.8356 15.8422 17.2763
19.4105 16.8635 16.8679 17.2763
19.5792 16.8635 16.8679 18.0311
19.7479 16.8635 16.8679 18.0311
19.9166 17.8724 17.8749 18.7823
20.0853 17.8724 17.8749 18.7823
20.254 18.8605 18.8709 19.5315
20.4227 18.8605 18.8709 19.5315
20.5914 18.8605 18.8709 20.2782
20.7601 19.8156 19.8267 20.2782
20.9288 19.8156 19.8267 21.0177
21.0975 19.8156 19.8267 21.0177
21.2662 20.6916 20.6938 21.7375
21.4349 20.6916 20.6938 21.7375
21.6036 21.3995 21.3847 22.4113
21.7723 21.3995 21.3847 22.4113
21.941 21.3995 21.3847 22.9925
22.1097 21.8725 21.8506 22.9925
22.2784 21.8725 21.8506 23.4062
22.4471 21.8725 21.8506 23.4062
22.6158 21.7514 21.7584 22.6206
22.7845 21.7514 21.7584 22.6206
22.9532 21.7514 21.7584 22.6206
23.1219 21.7514 21.7584 22.6206
23.2906 21.0153 21.0219 21.6974
23.4593 21.0153 21.0219 21.6974
23.628 21.0153 21.0219 21.6974
23.7967 20.3663 20.3724 21.6974
23.9654 20.3663 20.3724 21.6974
24.1341 20.3663 20.3724 21.6974
24.3028 20.3663 20.3724 20.0896
24.4715 19.4819 19.4872 20.0896
24.6402 19.4819 19.4872 20.0896
24.8089 19.4819 19.4872 20.0896
24.9776 19.4819 19.4872 20.0896
25.1463 19.4819 19.4872 20.0896
25.315 18.7759 18.7805 20.0896
25.4837 18.7759 18.7805 18.6228
25.6524 18.7759 18.7805 18.6228
25.8211 18.7759 18.7805 18.6228
25.9898 17.8984 17.9021 18.6228
26.1585 17.8984 17.9021 18.6228
26.3272 17.8984 17.9021 17.8228
26.4959 17.8984 17.9021 17.8228
26.6646 17.0851 17.0879 17.8228
26.8333 17.0851 17.0879 17.8228
27.002 17.0851 17.0879 17.8228
27.1707 17.0851 17.0879 16.3866
27.3394 17.0851 17.0879 16.3866
27.5081 16.286 16.288 16.3866
27.6768 16.286 16.288 16.3866
27.8455 16.286 16.288 16.3866
28.0142 16.286 16.288 16.3866
28.1829 16.286 16.288 16.3866
28.3516 15.4616 15.4629 15.8866
28.5203 15.4616 15.4629 15.8866
28.689 15.4616 15.4629 15.8866
28.8577 15.4616 15.4629 15.8866
29.0264 14.8483 14.8491 15.8866
29.1951 14.8483 14.8491 14.4544
29.3638 14.8483 14.8491 14.4544
29.5325 14.8483 14.8491 14.4544
29.7012 14.8483 14.8491 14.4544
29.8699 14.1331 14.1334 14.4544
30.0386 14.1331 14.1334 14.1544
30.2073 14.1331 14.1334 14.1544
30.376 14.1331 14.1334 14.1544
30.5447 14.1331 14.1334 14.1544
30.7134 14.1331 14.1334 14.1544
30.8821 13.5204 13.5203 13.3544
31.0508 13.5204 13.5203 13.3544
31.2195 13.5204 13.5203 13.3544
31.3882 13.5204 13.5203 13.3544
31.5569 13.5204 13.5203 13.3544
31.7256 12.9594 12.9589 13.3544
31.8943 12.9594 12.9589 13.3544
32.063 12.9594 12.9589 12.3628
32.2317 12.9594 12.9589 12.3628
32.4004 12.9594 12.9589 12.3628
32.5691 12.455 12.4544 12.2
32.7378 12.455 12.4544 12.2
32.9065 12.455 12.4544 12.2
33.0752 12.455 12.4544 12.2
33.2439 12.455 12.4544 12.2
33.4126 12.455 12.4544 12.2
33.5813 11.9651 11.9643 12.2


==> data_stackedTapes/stackedTapes_mur.txt <==
b mur
0 64.6749
5.10204 94.5221
10.2041 122.907
15.3061 146.827
20.4082 169.424
25.5102 194.257
30.6122 218.742
35.7143 240.225
40.8163 258.45
45.9184 274.884
51.0204 291.345
56.1224 306.391
61.2245 317.993
66.3265 326.438
71.4286 333.004
76.5306 339.875
81.6327 347.723
86.7347 354.09
91.8367 358.735
96.9388 363.444
102.041 364.489
107.143 359.067
112.245 354.092
117.347 349.317
122.449 341.467
127.551 332.723
132.653 322.24
137.755 311.658
142.857 298.817
147.959 283.831
153.061 268.11
158.163 253.05
163.265 238.957
168.367 224.135
173.469 207.09
178.571 188.874
183.673 170.16
188.776 150.081
193.878 128.224
198.98 106.574
204.082 89.8292
209.184 76.9701
214.286 65.9108
219.388 56.3257
224.49 48.004
229.592 40.7353
234.694 34.3089
239.796 28.5143
244.898 23.1409
250 17.978
250.1 17.8568
265.404 9.05509
280.708 6.29193
296.012 4.94028
311.316 4.13862
326.62 3.60802
341.924 3.23087
357.229 2.94903
372.533 2.73041
387.837 2.55589
403.141 2.41334
418.445 2.29473
433.749 2.19448
449.053 2.10864
464.357 2.03431
479.661 1.96932
494.965 1.91201
510.269 1.86111
525.573 1.81558
540.878 1.77463
556.182 1.73759
571.486 1.70394
586.79 1.67322
602.094 1.64507
617.398 1.61918
632.702 1.59528
648.006 1.57317
663.31 1.55263
678.614 1.53352
693.918 1.51569
709.222 1.49901
724.527 1.48337
739.831 1.46869
755.135 1.45487
770.439 1.44184
785.743 1.42954
801.047 1.4179
816.351 1.40688
831.655 1.39642
846.959 1.38649
862.263 1.37705
877.567 1.36805
892.871 1.35947
908.176 1.35129
923.48 1.34347
938.784 1.33599
954.088 1.32882
969.392 1.32196
984.696 1.31538
1000 1.30906


==> data_stackedTapes/stacked_permeability_293K.txt <==
b h mur
0 0 98.5991
0.00408163 21.2938 152.536
0.00816327 31.5092 206.166
0.0122449 38.3099 254.351
0.0163265 44.3751 292.782
0.0204082 51.0553 318.092
0.0244898 59.0652 329.947
0.0285714 68.4893 331.97
0.0326531 79.545 326.664
0.0367347 92.8316 314.899
0.0408163 108.876 298.326
0.044898 128.018 279.091
0.0489796 150.7 258.638
0.0530612 177.019 238.532
0.0571429 205.155 221.651
0.0612245 235.62 206.777
0.0653061 268.534 193.528
0.0693878 304.077 181.589
0.0734694 342.613 170.644
0.077551 384.795 160.379
0.0816327 431.558 150.527
0.0857143 483.373 141.111
0.0897959 540.293 132.257
0.0938776 602.027 124.09
0.0979592 668.543 116.602
0.102041 741.471 109.514
0.106122 823.635 102.533
0.110204 915.287 95.8144
0.114286 1010.97 89.9588
0.118367 1107.94 85.0167
0.122449 1214.54 80.2296
0.126531 1341.64 75.0499
0.130612 1497.27 69.4181
0.134694 1683.44 63.6707
0.138776 1901.98 58.0626
0.142857 2153.8 52.7821
0.146939 2440.33 47.9157
0.15102 2766.82 43.4356
0.155102 3139.67 39.3119
0.159184 3566.78 35.5151
0.163265 4058.13 32.0153
0.167347 4626.71 28.7829
0.171429 5289.95 25.7882
0.17551 6072.06 23.0015
0.179592 7008.01 20.393
0.183673 8150.44 17.9331
0.187755 9582.52 15.592
0.191837 11443.6 13.34
0.195918 13985.8 11.1475
0.2 17714.1 8.98466
0.2001 10000 8.94895
0.216424 10000 5.59458
0.232749 10000 4.2311
0.249073 10000 3.49167
0.265398 10000 3.02765
0.281722 10000 2.70932
0.298047 10000 2.47738
0.314371 10000 2.30087
0.330696 10000 2.16203
0.34702 10000 2.04997
0.363345 10000 1.95762
0.379669 10000 1.88021
0.395994 10000 1.81437
0.412318 10000 1.7577
0.428643 10000 1.7084
0.444967 10000 1.66513
0.461292 10000 1.62683
0.477616 10000 1.59271
0.493941 10000 1.56211
0.510265 10000 1.53451
0.52659 10000 1.5095
0.542914 10000 1.48673
0.559239 10000 1.4659
0.575563 10000 1.44678
0.591888 10000 1.42917
0.608212 10000 1.41289
0.624537 10000 1.39781
0.640861 10000 1.38379
0.657186 10000 1.37072
0.67351 10000 1.35851
0.689835 10000 1.34708
0.706159 10000 1.33636
0.722484 10000 1.32628
0.738808 10000 1.31679
0.755133 10000 1.30783
0.771457 10000 1.29937
0.787782 10000 1.29136
0.804106 10000 1.28376
0.820431 10000 1.27656
0.836755 10000 1.26971
0.85308 10000 1.26319
0.869404 10000 1.25697
0.885729 10000 1.25105
0.902053 10000 1.24539
0.918378 10000 1.23998
0.934702 10000 1.23481
0.951027 10000 1.22985
0.967351 10000 1.2251
0.983676 10000 1.22054
1 10000 1.21616


==> data_stackedTapes/stacked_permeability_77K.txt <==
b h mur
0 0 64.6749
0.00510204 42.9537 94.5221
0.0102041 66.0675 122.907
0.0153061 82.9562 146.827
0.0204082 95.8558 169.424
0.0255102 104.503 194.257
0.0306122 111.366 218.742
0.0357143 118.308 240.225
0.0408163 125.675 258.45
0.0459184 132.931 274.884
0.0510204 139.356 291.345
0.0561224 145.764 306.391
0.0612245 153.214 317.993
0.0663265 161.688 326.438
0.0714286 170.692 333.004
0.0765306 179.187 339.875
0.0816327 186.819 347.723
0.0867347 194.926 354.09
0.0918367 203.72 358.735
0.0969388 212.251 363.444
0.102041 222.782 364.489
0.107143 237.453 359.067
0.112245 252.256 354.092
0.117347 267.326 349.317
0.122449 285.362 341.467
0.127551 305.064 332.723
0.132653 327.588 322.24
0.137755 351.738 311.658
0.142857 380.44 298.817
0.147959 414.831 283.831
0.153061 454.3 268.11
0.158163 497.381 253.05
0.163265 543.706 238.957
0.168367 597.775 224.135
0.173469 666.582 207.09
0.178571 752.367 188.874
0.183673 858.973 170.16
0.188776 1000.95 150.081
0.193878 1203.23 128.224
0.19898 1485.76 106.574
0.204082 1807.91 89.8292
0.209184 2162.7 76.9701
0.214286 2587.18 65.9108
0.219388 3099.53 56.3257
0.22449 3721.42 48.004
0.229592 4485.13 40.7353
0.234694 5443.58 34.3089
0.239796 6692.2 28.5143
0.244898 8421.61 23.1409
0.25 11065.9 17.978
0.2501 10000 17.8568
0.265404 10000 9.05509
0.280708 10000 6.29193
0.296012 10000 4.94028
0.311316 10000 4.13862
0.32662 10000 3.60802
0.341924 10000 3.23087
0.357229 10000 2.94903
0.372533 10000 2.73041
0.387837 10000 2.55589
0.403141 10000 2.41334
0.418445 10000 2.29473
0.433749 10000 2.19448
0.449053 10000 2.10864
0.464357 10000 2.03431
0.479661 10000 1.96932
0.494965 10000 1.91201
0.510269 10000 1.86111
0.525573 10000 1.81558
0.540878 10000 1.77463
0.556182 10000 1.73759
0.571486 10000 1.70394
0.58679 10000 1.67322
0.602094 10000 1.64507
0.617398 10000 1.61918
0.632702 10000 1.59528
0.648006 10000 1.57317
0.66331 10000 1.55263
0.678614 10000 1.53352
0.693918 10000 1.51569
0.709222 10000 1.49901
0.724527 10000 1.48337
0.739831 10000 1.46869
0.755135 10000 1.45487
0.770439 10000 1.44184
0.785743 10000 1.42954
0.801047 10000 1.4179
0.816351 10000 1.40688
0.831655 10000 1.39642
0.846959 10000 1.38649
0.862263 10000 1.37705
0.877567 10000 1.36805
0.892871 10000 1.35947
0.908176 10000 1.35129
0.92348 10000 1.34347
0.938784 10000 1.33599
0.954088 10000 1.32882
0.969392 10000 1.32196
0.984696 10000 1.31538
1 10000 1.30906

